High-Throughput Quantification of Altermagnetic Band Splitting

Altermagnetism represents a recently established class of collinear magnetism that combines zero net magnetization with momentum-dependent spin polarization, enabled by symmetry constraints rather than spin-orbit coupling. This distinctive behavior gives rise to sizable spin splitting even in materials composed of light, earth-abundant elements, offering promising prospects for next-generation spintronics applications. Despite growing theoretical and experimental interest, the discovery of altermagnetic materials remains limited due to the complexity of magnetic symmetry and the inefficiency of conventional approaches. Here, we present a comprehensive high-throughput screening of the entire MAGNDATA database, integrating symmetry analysis with spin-polarized density functional theory (DFT) calculations to identify and characterize altermagnetic candidates. Our workflow uncovers 173 materials exhibiting significant spin splitting ($\geq 50$ meV within $\pm 3$ eV of the Fermi level), spanning both metallic and semiconducting systems. Crucially, our momentum-resolved analysis reveals that the spin splitting varies strongly across the Brillouin zone, and that the maximal splitting tends to occur away from the high-symmetry paths, a result that directly informs and guides future photoemission experiments. By expanding the catalog of known altermagnets and elucidating the symmetry-protected origins of spin splitting, this work lays a robust foundation for future experimental and theoretical advances in spintronics and quantum materials discovery.

==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v48p_collinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings,
0.1_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1,.,?,,,
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.3,.,?,,,
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!,
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,1,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!,
0.15_MnF2.mcif,MnF2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.15,68735,10.1139/p10-081,,,
0.21_PbNiO3.mcif,PbNiO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.21,.,10.1103/physrevb.86.014116,,,
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.23,55666,10.1088/0953-8984/16/29/023,,,
0.25_NaOsO3.mcif,NaOsO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.25,.,10.1103/physrevlett.108.257209,,,
0.45_La2NiO4.mcif,La2NiO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.45,69753,10.1088/0953-8984/3/19/002,,,
0.50_MnTiO3.mcif,MnTiO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,2/m,-1,Cs,d,d,0,0,0.5,.,10.1103/physrevb.88.104416,,,
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}2^{\prime}}$ (3.3),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0,0,0.56,.,10.1103/physrevb.86.104401,,Symmetry-disconnected spin lattices, Symmetry-disconnected spin lattices
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.56,.,10.1103/physrevb.86.104401,,,
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.62,182224,10.1103/physrevb.89.094402,,,
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.65,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!,
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.66,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!,
0.79_CaIrO3.mcif,CaIrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.79,160816,10.1103/PhysRevLett.110.217212,,,
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.83,95751,10.1016/S1293-2558(02)01347-X,,,
0.105_ErVO3.mcif,ErVO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.105,185838,10.1103/PhysRevB.83.064404,,,
0.112_FeBO3.mcif,FeBO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.112,34474,10.1016/0038-1098(70)90469-2,,,
0.113_NiCO3.mcif,NiCO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.113,173985,10.1103/PhysRevB.28.4016,,,
0.114_CoCO3.mcif,CoCO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.114,61066,10.1088/0022-3719/6/8/008,,,
0.115_MnCO3.mcif,MnCO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.115,.,10.1088/0370-1328/92/1/319,,,
0.116_FeCO3.mcif,FeCO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.116,100678,?,,,
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,Cannot determine chemical composition from CIF!    3 is an invalid formula!, Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.128_FeSO4F.mcif,FeSO4F,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.128,182945,10.1021/cm200465u,,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.131,.,10.1103/PhysRevB.67.144406,,"Incorrect stoichiometry:
  CIF={'Mn': 1.0, 'N': 6.0, 'C': 2.0}
  PMG={'Mn': 2.0, 'C': 8.0, 'N': 12.0}
  ratios={'N': 2.0, 'C': 4.0, 'Mn': 2.0}",
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.137,.,10.1103/PhysRevB.92.024423,,,
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.148,97488,10.1016/S0022-4596(03)00081-1,,,
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.154,97533,10.1016/S0022-4596(03)00384-0,,,
0.178_CoF2.mcif,CoF2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.178,98786,10.1107/S0108767303022803,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.189,.,10.1021/acs.inorgchem.6b02905,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.229,.,10.1021/acs.inorgchem.8b03195,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.239,96219,10.1103/PhysRevB.96.184426,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.241,79429,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.254,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.255,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.260_CuFePO5.mcif,CuFePO5,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.26,93582,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.261_NiFePO5.mcif,NiFePO5,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.261,93581,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.263,32641,10.1021/ja00041a027,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.301,195658,10.1039/c5dt02026c,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.303_BaCrF5.mcif,BaCrF5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.303,31705,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.307_ScCrO3.mcif,ScCrO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.307,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.308_InCrO3.mcif,InCrO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.308,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.309_TlCrO3.mcif,TlCrO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.309,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.315,257623,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.323_LaCrO3.mcif,LaCrO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.323,180183,10.1016/j.materresbull.2010.11.016,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.329_RbMnF4.mcif,RbMnF4,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.329,73587,10.1088/0953-8984/5/28/007,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.331,4182,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.332,10143,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.334_CoF3.mcif,CoF3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.334,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.335_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.335,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.336_NdFeO3.mcif,NdFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.336,153441,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.345_Tb2C3.mcif,Tb2C3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.345,74663,10.1063/1.1675373,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.351_TbFeO3.mcif,TbFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.351,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.354_TbCrO3.mcif,TbCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.354,.,10.1016/0022-3697(67)90238-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.358_CaFe5O7.mcif,CaFe5O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.358,258572,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.361,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.379_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.379,252077,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.380_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.38,252078,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.392,91881,10.1016/j.jssc.2020.121357,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.402,190551,10.1088/0953-8984/15/50/0032003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.405_CsCoF4.mcif,CsCoF4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}\mathrm{c}2}$ (120),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,0,0,0.405,86430,10.1016/0022-4596(91)90271-I,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.416_LaCrO3.mcif,LaCrO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.416,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.417_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.417,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.42,202867,10.1016/0022-4596(89)90133-3,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.432_KMnF3.mcif,KMnF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.432,31498,10.1016/j.jallcom.2020.155935,,,
0.433_KMnF3.mcif,KMnF3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.433,.,10.1016/j.jallcom.2020.155935,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.434_K2ReI6.mcif,K2ReI6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.434,235193,10.1021/acs.jpcc.8b1137,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.448,.,10.1016/j.jallcom.2009.06.191,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.475,90499,10.1088/0953-8984/12/14/302,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4/\mathrm{mmm}}$ (123),altermagnet,AM,4/mmm,mmm,C_{4},d,d/g,0,0,0.499,432804,10.1021/acs.inorgchem.7b02901,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.501,28244,10.1103/PhysRevB.6.1968,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.513_YRuO3.mcif,YRuO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.513,.,10.1103/PhysRevMaterials.4.091402,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.528_CrSb.mcif,CrSb,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.528,626689,10.1039/d0dt03277h,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.553_K2ReI6.mcif,K2ReI6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.553,235193,10.1021/acs.jpcc.8b11371,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Imm}2}$ (44.229),${\mathrm{Imm}2}$ (44.229),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.575,202194,10.1016/0022-4596(87)90193-9,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.581_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.581,41120,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.582_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.582,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.586_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.586,251107,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.587_TmCrO3.mcif,TmCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.587,251103,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.591_ErCrO3.mcif,ErCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.591,28487,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.592_DyCrO3.mcif,DyCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.592,16506,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.607_RuO2.mcif,RuO2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.607,.,10.1103/PhysRevLett.118.077201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.608_PrMnO3.mcif,PrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.608,15718,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.609_NdMnO3.mcif,NdMnO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.609,15719,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.642_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.642,16281,10.1016/0022-4596(71)90034-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.671,55715,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,C_{21},d,d/g,0,0,0.681,162009,10.1016/j.jmmm.2008.08.102,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.706,.,10.1103/PhysRevMaterials.3.114411,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.708,42657,10.1016/0022-4596(71)90019-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.712_VNb3S6.mcif,VNb3S6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}22}$ (182),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.712,42650,10.1103/PhysRevMaterials.4.054416,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.714,.,10.1021/acs.chemmater.1c01669,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs,d,d,0,0,0.722,.,10.1039/d1cc02782d,,,
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.747,.,10.1103/PhysRevB.103.014437,,,
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.748,69091,10.1016/0022-4596(90)90309-L,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.755,.,10.1021/acs.inorgchem.1c01074,,,
0.757_CeFeO3.mcif,CeFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.757,.,10.1088/1361-648X/abe64a,,,
0.758_CeFeO3.mcif,CeFeO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.758,.,10.1088/1361-648X/abe64a,,,
0.760_FeOHSO4.mcif,FeOHSO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.76,.,10.1021/acs.inorgchem.1c02544,,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.784,153431,10.1016/S0921-4526(96)01066-6,,,
0.786_NdVO3.mcif,NdVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.786,185834,10.1103/PhysRevB.73.094440,,,
0.787_YVO3.mcif,YVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.787,155476,10.1103/PhysRevB.73.094440,,,
0.790_Sr2DyRuO6.mcif,Sr2DyRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.79,188479,10.1103/PhysRevB.101.094413,,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.792,90654,10.1039/A909096G,,,
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.793,90655,10.1039/A909096G,,,
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.795,.,10.1016/j.jssc.2017.03.001,,Possible issue in CIF file at line: 2_1/n,
0.800_MnTe.mcif,MnTe,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.8,43541,10.1051/jphys:01964002505056800,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
0.802_CuFeS2.mcif,CuFeS2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.802,2518,10.1103/PhysRev.112.1917,,,
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.811,1147,10.1107/s0567739477001648,,Possible issue in CIF file at line: Cryst., Possible issue in CIF file at line: A
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.813,.,10.1103/PhysRevB.104.134413,,,
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.823,98066,10.1103/PhysRevB.66.184412,,,
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.825,51464,10.1103/PhysRevB.66.184412,,,
0.836_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.836,.,10.1088/1361-648X/ac6787,,,
0.837_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.837,.,10.1088/1361-648X/ac6787,,,
0.838_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.838,.,10.1088/1361-648X/ac6787,,,
0.839_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.839,.,10.1088/1361-648X/ac6787,,,
0.840_DyFeO3.mcif,DyFeO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.84,.,10.1088/1361-648X/ac6787,,,
0.841_DyFeO3.mcif,DyFeO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.841,.,10.1088/1361-648X/ac6787,,,
0.896_NiCrO4.mcif,NiCrO4,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.896,23493,10.3406/bulmi.1969.6355,,,
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.904,.,10.1016/j.jmmm.2020.167152,,,
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.917,253172,10.1103/PhysRevB.91.100406,,,
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.927,.,10.1016/j.jmmm.2020.167152,,,
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.934,241466,10.1039/c6dt02473d,,,
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.936,.,10.1002/ejic.200500880,,,
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.937,.,10.1039/B413341B,,,
0.947_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.947,.,10.1103/PhysRevMaterials.4.094409,,,
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.955,.,?,,,
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.967,.,10.1103/PhysRevMaterials.7.014402,,,
0.979_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.979,.,10.1103/PhysRevB.93.054423,,,
0.980_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.98,.,10.1103/PhysRevB.93.054423,,,
0.982_TmVO3.mcif,TmVO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.982,.,10.1103/PhysRevB.93.054423,,,
0.983_TmVO3.mcif,TmVO3,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.983,.,10.1103/PhysRevB.93.054423,,,
0.984_LuVO3.mcif,LuVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.984,185841,10.1103/PhysRevB.91.161104,,,
0.991_HoFeO3.mcif,HoFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.991,.,10.1063/1.4979710,,,
0.999_Fe4O5.mcif,Fe4O5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.999,.,10.1038/nchem.2478,,,
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1008,.,10.1016/0022-4596(91)90147-A,,,
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1013,.,10.1039/b003629n,,,
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1018,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1019,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1021,27283,10.1016/0038-1098(68)90327-X,,,
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1022,27283,10.1016/0038-1098(68)90327-X,,,
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.1036,.,10.1103/PhysRevB.110.144420,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1059,.,10.1063/10.0028621,,,
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1065,23592,10.1016/0038-1098(72)90505-4,,,
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1066,200019,10.1016/0038-1098(77)91139-5,,,
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}.1}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1071,.,10.1180/mgm.2023.66,,,
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.108,.,10.1143/JPSJ.24.446,,,
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1082,.,10.1103/PhysRevB.108.014435,,,
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1085,63645,10.1016/0022-5088(85)90175-4,,,
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.109,.,10.1021/acs.inorgchem.4c00931,,,
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,1,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",
1.522_CrVO4.mcif,CrVO4,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,1.522,27508,10.1103/PhysRev.125.1283,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,
2.88_UNiGa.mcif,UNiGa,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S_{6z},g,g,0,0,2.88,106739,10.1016/0304-8853(92)90684-G,,Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.,


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v48p_noncollinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings,,
0.6_YMnO3.mcif,YMnO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.6,.,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.7_ScMnO3.mcif,ScMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.7,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.8_ScMnO3.mcif,ScMnO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}6_{3}}$ (173.129),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.8,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 8 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.10_DyFeO3.mcif,DyFeO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}2_{1}}$ (19.25),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19.25),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,33.4,0,0.1,280091,10.1103/physrevlett.101.097205,,,,
0.11_DyFeO3.mcif,DyFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,33.4,0,0.11,280091,10.1103/physrevlett.101.097205,,,,
0.29_Er2Ti2O7.mcif,Er2Ti2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,70.53,0,0.29,24152,10.1088/0953-8984/19/45/452201,,,,
0.31_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.31,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.32_HoMnO3.mcif,HoMnO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.32,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.33_HoMnO3.mcif,HoMnO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,2/m,-1,Cs,d,d,90,0,0.33,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.36_NiF2.mcif,NiF2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,1.72,0,0.36,.,10.1088/0022-3719/14/33/023,,,,
0.40_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,66.62,0,0.4,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!,,
0.41_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,62.66,0,0.41,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!,,
0.47_Gd2Sn2O7.mcif,Gd2Sn2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,0.47,84753,10.1088/0953-8984/18/3/l02,,,,
0.69_Co4(OH)2(C10H16O4)3.mcif,Co4(OH)2(C10H16O4)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,75.19,0,0.69,.,10.1103/PhysRevB.89.104413,,Cannot determine chemical composition from CIF!  0 6  is an invalid formula!,,
0.90_Rb2Fe2O(AsO4)2.mcif,Rb2Fe2O(AsO4)2,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,50.9,0,0.9,.,10.1103/PhysRevB.89.014426,,,,
0.101_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,15.19,0,0.101,.,10.1103/PhysRevLett.108.077204,,,,
0.102_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,62.44,0,0.102,.,10.1103/PhysRevLett.108.077204,,,,
0.103_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,11.65,0,0.103,.,10.1103/PhysRevLett.108.077204,,,,
0.104_ErVO3.mcif,ErVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,14.47,0,0.104,185838,10.1103/PhysRevB.83.064404,,,,
0.107_Ho2Ge2O7.mcif,Ho2Ge2O7,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}2_{1}2}$ (92.111),${\mathrm{P}4_{1}2_{1}2}$ (92.111),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,0.107,161912,10.1103/PhysRevB.77.224423,,,,
0.117_LuFeO3.mcif,LuFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.117,183152,10.1103/PhysRevLett.114.217602,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.121_Li2Co(SO4)2.mcif,Li2Co(SO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,4.13,0,0.121,.,10.1021/ic401280e,,,,
0.122_Li2Mn(SO4)2.mcif,Li2Mn(SO4)2,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.5,0,0.122,290292,10.1021/ic401280e,,,,
0.129_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.129,173779,10.1021/ic802410p,,,,
0.130_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,54.03,0,0.13,.,10.1103/PhysRevB.92.054425,,,,
0.132_Fe(N(CN2))2.mcif,Fe(N(CN2))2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,28.41,0,0.132,.,10.1103/PhysRevB.67.144406,,Missing elements Fe from PMG structure composition,,
0.134_Mn3B7O13I.mcif,Mn3B7O13I,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,2/m,-1,Cs,d,d,77.96,0,0.134,84319,10.1080/00150199708222187,,Cannot determine chemical composition from CIF!    3 is an invalid formula!,,
0.165_SrMn(VO4)(OH).mcif,SrMn(VO4)(OH),N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,17.33,0,0.165,.,10.1103/PhysRevB.93.224407,,,,
0.168_NH4Fe2F6.mcif,NH4Fe2F6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,75.98,0,0.168,.,10.1016/0038-1098(85)90192-9,,,,
0.175_Ca2CoSi2O7.mcif,Ca2CoSi2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}2_{1}2}$ (18),altermagnet,AM,mmm,2/m,C_{21},d,d,2.87,0,0.175,?,10.1103/PhysRevB.95.174431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.191_BaCuF4.mcif,BaCuF4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,C_{2z},d,d,8.14,0,0.191,9930,10.1103/PhysRevLett.121.117601,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.192_RbFe2F6.mcif,RbFe2F6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.192,186748,10.1039/c2sc00765g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.204_Ca2MnReO6.mcif,Ca2MnReO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.204,.,10.1103/PhysRevB.97.054431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.207_TlFe1.6Se2.mcif,TlFe1.6Se2,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{m}}$ (87.75),${\mathrm{I}4/\mathrm{m}}$ (87.75),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{I}4/\mathrm{m}}$ (87),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.207,.,10.1103/PhysRevLett.109.077003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.210_Sr2CoOsO6.mcif,Sr2CoOsO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0.7,0,0.21,.,10.1103/PhysRevLett.112.147202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.218_Co2SiO4.mcif,Co2SiO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,31.39,0,0.218,260092,10.1002/pssa.2211090226,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.219_Co2SiO4.mcif,Co2SiO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.1,0,0.219,260092,10.1107/S0108768109042499,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.236_CaFe4Al8.mcif,CaFe4Al8,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4^{\prime}/\mathrm{mmm}^{\prime}}$ (139.535),${\mathrm{I}4^{\prime}/\mathrm{mmm}^{\prime}}$ (139.535),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4/\mathrm{mmm}}$ (139),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,8.41,0,0.236,.,10.1021/acs.inorgchem.8b00208,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.237_Er2Sn2O7.mcif,Er2Sn2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,0.237,84749,10.1103/PhysRevLett.119.187202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.238_Er2Pt2O7.mcif,Er2Pt2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,0.238,.,10.1103/PhysRevLett.119.187201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.240_Er2Cu2O5.mcif,Er2Cu2O5,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,56.95,0,0.24,79430,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.262_CoFePO5.mcif,CoFePO5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,25.81,0,0.262,93580,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.288_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,42.18,0,0.288,.,10.1088/0953-8984/12/7/319,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.292_NiTe2O5.mcif,NiTe2O5,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,20.14,0,0.292,.,10.1103/PhysRevB.100.144441,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.294_Cu4(OD)6FBr.mcif,Cu4(OD)6FBr,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,55.52,0,0.294,.,10.1103/PhysRevMaterials.2.111405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.295_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,80.16,0,0.295,163214,10.1088/0953-8984/20/47/472206,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.296_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,31.92,0,0.296,153644,10.1103/PhysRevLett.101.107201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.298_Na2BaFe(VO4)2.mcif,Na2BaFe(VO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.298,254516,10.1021/acs.inorgchem.7b02024,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.314_ZrCo2Ge4O12.mcif,ZrCo2Ge4O12,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{an}^{\prime}}$ (50.282),${\mathrm{Pb}^{\prime}\mathrm{an}^{\prime}}$ (50.282),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,69.25,0,0.314,257626,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.316_DyCrWO6.mcif,DyCrWO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}}$ (4.7),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,75.71,0,0.316,.,10.1021/acs.inorgchem.8b02023,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.324_CdYb2S4.mcif,CdYb2S4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.324,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.325_CdYb2Se4.mcif,CdYb2Se4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.325,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.337_NdFeO3.mcif,NdFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.337,153442,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.342_Tb3Ge5.mcif,Tb3Ge5,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fdd}2}$ (43.224),${\mathrm{Fdd}2}$ (43.224),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,Cs,d,d,43.93,0,0.342,56035,10.1016/0022-5088(89)90386-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.353_TbFeO3.mcif,TbFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,80.54,0,0.353,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.357_CaFe5O7.mcif,CaFe5O7,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,53.13,0,0.357,258571,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.368_(CH3NH3)(Co(COOH)3.mcif,(CH3NH3)(Co(COOH)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,29.29,0,0.368,.,10.1002/chem.201703140.,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.370_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,53.9,0,0.37,163728,10.1103/PhysRevB.96.014427,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.375_La2CoIrO6.mcif,La2CoIrO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,89.27,0,0.375,.,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.398_Ca2RuO4.mcif,Ca2RuO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,11.42,0,0.398,.,10.1103/PhysRevB.98.125142,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.419_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,60.02,0,0.419,.,10.1103/PhysRevMaterials.3.014405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.425_Na2CoP2O7.mcif,Na2CoP2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,43.82,0,0.425,251081,10.1021/ic302191d,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.431_CuB2O4.mcif,CuB2O4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1.1),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,2/m,-1,Cs,d,d,89.43,0,0.431,191850,10.1103/PhysRevB.68.024405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.440_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.44,.,10.1103/PhysRevB.102.134407,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.530_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.53,.,10.1103/PhysRevB.102.224424,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.552_Pb2MnO4.mcif,Pb2MnO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}^{\prime}2_{1}\mathrm{c}^{\prime}}$ (114.278),${\mathrm{P}\overline{4}^{\prime}2_{1}\mathrm{c}^{\prime}}$ (114.278),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}\overline{4}2_{1}\mathrm{c}}$ (114),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.552,159208,10.1039/B704361A,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.589_NdCrO3.mcif,NdCrO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.589,28488,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.590_ErCrO3.mcif,ErCrO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.59,28487,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.658_BaCuTe2O6.mcif,BaCuTe2O6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}32^{\prime}}$ (213.65),${\mathrm{P}4_{1}^{\prime}32^{\prime}}$ (213.65),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.658,.,10.1103/PhysRevB.103.094417,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.669_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.01,0,0.669,55716,10.1103/PhysRevB.102.134412,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.670_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.19,0,0.67,55716,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.697_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,86.12,0,0.697,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.698_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbn}^{\prime}\mathrm{m}^{\prime}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,86.16,0,0.698,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.707_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,13.2,0,0.707,.,10.1103/PhysRevB.103.184413,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
0.715_HoCrWO6.mcif,HoCrWO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.46,0,0.715,.,10.1016/j.jmmm.2020.167219,,,,
0.716_HoCrWO6.mcif,HoCrWO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.25,0,0.716,.,10.1016/j.jmmm.2020.167219,,,,
0.724_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{2z},d,d,60,0,0.724,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
0.726_CsMn2F6.mcif,CsMn2F6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,84.11,0,0.726,.,10.1021/jacs.1c04245,,,,
0.727_CsMn2F6.mcif,CsMn2F6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,22.82,0,0.727,.,10.1021/jacs.1c04245,,,,
0.759_CeFeO3.mcif,CeFeO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.759,.,10.1088/1361-648X/abe64a,,,,
0.785_NdVO3.mcif,NdVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,57.97,0,0.785,185834,10.1103/PhysRevB.73.094440,,,,
0.788_YVO3.mcif,YVO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,32.9,0,0.788,155478,10.1103/PhysRevB.73.094440,,,,
0.791_Sr2TbRuO6.mcif,Sr2TbRuO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.04,0,0.791,290794,10.1039/b000689k,,,,
0.794_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.02,0,0.794,164512,10.1088/0953-8984/16/43/005,,,,
0.803_NbMnP.mcif,NbMnP,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}2_{1}^{\prime}}$ (31.125),${\mathrm{Pm}^{\prime}\mathrm{n}2_{1}^{\prime}}$ (31.125),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,86.65,0,0.803,.,10.1103/PhysRevB.104.174413,,,,
0.810_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,37.39,0,0.81,1147,10.1107/s0567739477001648,,,,
0.812_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{c}2^{\prime}}$ (30.113),${\mathrm{Pn}^{\prime}\mathrm{c}2^{\prime}}$ (30.113),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,47.1,0,0.812,.,10.1107/S0567739476001265,,,,
0.849_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,45.93,0,0.849,.,10.1016/j.jallcom.2021.160171,,,,
0.850_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,39.49,0,0.85,.,10.1016/j.jallcom.2021.160171,,,,
0.851_C7H14NFeCl4.mcif,C7H14NFeCl4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,59.01,0,0.851,.,10.1039/d0tc02341h,,,,
0.854_Gd2Pt2O7.mcif,Gd2Pt2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}\mathrm{d}}$ (70.530),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,0.854,.,10.1103/PhysRevB.105.094402,,,,
0.903_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.903,.,10.1016/j.jmmm.2020.167152,,,,
0.912_Ho5Ni2In4.mcif,Ho5Ni2In4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,10.71,0,0.912,.,10.1088/0953-8984/27/47/476001,,,,
0.926_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.926,.,10.1016/j.jmmm.2020.167152,,,,
0.942_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,47.86,0,0.942,19241,10.1103/PhysRevB.101.014420,,,,
0.948_CaNi3P4O14.mcif,CaNi3P4O14,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,13.08,0,0.948,4626,10.1103/PhysRevB.93.184409,,,,
0.951_LaYbO3.mcif,LaYbO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.19,0,0.951,189421,10.1088/0953-8984/25/42/426005,,,,
0.981_TmVO3.mcif,TmVO3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.981,.,10.1103/PhysRevB.93.054423,,,,
0.990_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.99,239903,10.1103/PhysRev.118.58,,,,
0.992_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,89.66,0,0.992,.,10.1063/1.4979710,,,,
0.993_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,18.79,0,0.993,.,10.1016/j.jmmm.2022.169431,,,,
0.994_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{2z},d,d,90,0,0.994,.,10.1016/j.jmmm.2022.169431,,,,
0.1000_Fe4O5.mcif,Fe4O5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,65.81,0,0.1,.,10.1038/nchem.2478,,,,
0.1014_CsNi(NCS)3.mcif,CsNi(NCS)3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{n}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,58.76,0,0.1014,.,10.1039/d2sc06861c,,,,
0.1043_NdPt6Al3.mcif,NdPt6Al3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}.1}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,2/m,-1,C_{21},d,d,30.1,0,0.1043,432631,10.1103/PhysRevB.110.144411,,"Incorrect stoichiometry:
  CIF={'Nd': 1.0, 'Pt': 16.0, 'Al': 3.0}
  PMG={'Nd': 12.0, 'Al': 36.0, 'Pt': 72.0}
  ratios={'Nd': 12.0, 'Pt': 4.5, 'Al': 12.0}",,
0.1049_Co(DCOO)2(D2O)2.mcif,Co(DCOO)2(D2O)2,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}.1}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,50.11,0,0.1049,.,10.1107/S2052520624008023,,,,
0.1060_C3H6MnO6.mcif,C3H6MnO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,C_{2z},d,d,1.33,0,0.106,.,10.3390/magnetochemistry10120109,,,,
0.1063_Fe2(SeO3)3(H2O)3.mcif,Fe2(SeO3)3(H2O)3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,2/m,-1,Cs,d,d,42.56,0,0.1063,.,10.1063/5.0241243,,,,
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,Y,3,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7),ferrimagnet,FiM,2/m,2/m,,s,s,0.18,0,0.1067,.,10.1103/PhysRevMaterials.7.104406,,Symmetry-disconnected spin lattices, Symmetry-disconnected spin lattices,
0.1068_LuCrO3.mcif,LuCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,8.35,0,0.1068,.,10.1107/S2052520624006711,,,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cc}}$ (9.37),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Ama}2}$ (40),altermagnet,AM,mmm,2/m,Cs,d,d,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{2z},d,d,79.49,0,1.0.31,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 13 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.32_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.32,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.33_FeF3.mcif,FeF3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}/\mathrm{m}}$ (176.143),${\mathrm{P}6_{3}/\mathrm{m}}$ (176.143),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}6_{3}/\mathrm{m}}$ (176),altermagnet,AM,2/m,-1,C_{2z},d,d,60,0,1.0.33,.,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}\overline{6}}$ (174.133),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{P}\overline{6}}$ (174),altermagnet,AM,2/m,-1,Cs,d,d,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{21},g,g,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,79.86,0,1.0.36,15952,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,79.86,0,1.0.36,15952,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,81.79,0,1.0.37,15951,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,81.79,0,1.0.37,15951,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.44_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,60,0,1.0.44,151442,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 22 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1),compensated ferrimagnet,FiM,-1,-1,,s,s,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys., Symmetry-disconnected spin lattices, Symmetry-disconnected spin lattices
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,1,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,mmm,2/m,C_{2},d,d,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,1,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{21},g,g,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
1.0.46_Ba3MnSb2O9.mcif,Ba3MnSb2O9,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2}$ (5.13),${\mathrm{C}2}$ (5.13),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,Cs,d,d,60.05,0,1.0.46,151441,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
1.0.49_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{2z},d,d,60,0,1.0.49,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.,,
2.35_CrSe.mcif,CrSe,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{21},g,g,57.79,0,2.35,626717,10.1103/PhysRev.122.1402,,"Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.",,
2.61_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,72.73,0,2.61,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
2.62_TbCrO3.mcif,TbCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}^{\prime}2_{1}}$ (31.127),${\mathrm{Pm}^{\prime}\mathrm{n}^{\prime}2_{1}}$ (31.127),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,2.62,.,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
2.63_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.63,16507,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
2.64_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.64,28248,10.1051/jphys:0196800290106700,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.,,
3.4_MgCr2O4.mcif,MgCr2O4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2^{\prime}\mathrm{m}^{\prime}}$ (111.255),${\mathrm{P}\overline{4}2^{\prime}\mathrm{m}^{\prime}}$ (111.255),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,70.53,0,3.4,.,10.1103/PhysRevB.1.3116,,,,


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v56p_collinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.1_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1,.,?,,
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.3,.,?,,
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!
0.15_MnF2.mcif,MnF2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.15,68735,10.1139/p10-081,,
0.21_PbNiO3.mcif,PbNiO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.21,.,10.1103/physrevb.86.014116,,
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.23,55666,10.1088/0953-8984/16/29/023,,
0.25_NaOsO3.mcif,NaOsO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.25,.,10.1103/physrevlett.108.257209,,
0.45_La2NiO4.mcif,La2NiO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.45,69753,10.1088/0953-8984/3/19/002,,
0.50_MnTiO3.mcif,MnTiO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.5,.,10.1103/physrevb.88.104416,,
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,1,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0,0,0.56,.,10.1103/physrevb.86.104401,,Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.56,.,10.1103/physrevb.86.104401,,
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.62,182224,10.1103/physrevb.89.094402,,
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.65,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.66,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.79_CaIrO3.mcif,CaIrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.79,160816,10.1103/PhysRevLett.110.217212,,
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.83,95751,10.1016/S1293-2558(02)01347-X,,
0.105_ErVO3.mcif,ErVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.105,185838,10.1103/PhysRevB.83.064404,,
0.112_FeBO3.mcif,FeBO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.112,34474,10.1016/0038-1098(70)90469-2,,
0.113_NiCO3.mcif,NiCO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.113,173985,10.1103/PhysRevB.28.4016,,
0.114_CoCO3.mcif,CoCO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.114,61066,10.1088/0022-3719/6/8/008,,
0.115_MnCO3.mcif,MnCO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.115,.,10.1088/0370-1328/92/1/319,,
0.116_FeCO3.mcif,FeCO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.116,100678,?,,
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,Cannot determine chemical composition from CIF!    3 is an invalid formula!; Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.128_FeSO4F.mcif,FeSO4F,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.128,182945,10.1021/cm200465u,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.131,.,10.1103/PhysRevB.67.144406,,"Incorrect stoichiometry:
  CIF={'Mn': 1.0, 'N': 6.0, 'C': 2.0}
  PMG={'Mn': 2.0, 'C': 8.0, 'N': 12.0}
  ratios={'C': 4.0, 'N': 2.0, 'Mn': 2.0}"
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.137,.,10.1103/PhysRevB.92.024423,,
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.148,97488,10.1016/S0022-4596(03)00081-1,,
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.154,97533,10.1016/S0022-4596(03)00384-0,,
0.178_CoF2.mcif,CoF2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.178,98786,10.1107/S0108767303022803,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.189,.,10.1021/acs.inorgchem.6b02905,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.229,.,10.1021/acs.inorgchem.8b03195,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.239,96219,10.1103/PhysRevB.96.184426,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.241,79429,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.254,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.255,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.260_CuFePO5.mcif,CuFePO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.26,93582,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.261_NiFePO5.mcif,NiFePO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.261,93581,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.263,32641,10.1021/ja00041a027,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.301,195658,10.1039/c5dt02026c,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.303_BaCrF5.mcif,BaCrF5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.303,31705,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.307_ScCrO3.mcif,ScCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.307,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.308_InCrO3.mcif,InCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.308,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.309_TlCrO3.mcif,TlCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.309,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.315,257623,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.323_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.323,180183,10.1016/j.materresbull.2010.11.016,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.329_RbMnF4.mcif,RbMnF4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.329,73587,10.1088/0953-8984/5/28/007,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.331,4182,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.332,10143,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.334_CoF3.mcif,CoF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.334,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.335_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.335,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.336_NdFeO3.mcif,NdFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.336,153441,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.345_Tb2C3.mcif,Tb2C3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.345,74663,10.1063/1.1675373,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.351_TbFeO3.mcif,TbFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.351,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.354_TbCrO3.mcif,TbCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.354,.,10.1016/0022-3697(67)90238-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.358_CaFe5O7.mcif,CaFe5O7,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.358,258572,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.361,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.379_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.379,252077,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.380_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.38,252078,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.392,91881,10.1016/j.jssc.2020.121357,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.402,190551,10.1088/0953-8984/15/50/0032003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.405_CsCoF4.mcif,CsCoF4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}\mathrm{c}2}$ (120),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,0,0,0.405,86430,10.1016/0022-4596(91)90271-I,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.416_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.416,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.417_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.417,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.42,202867,10.1016/0022-4596(89)90133-3,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.432_KMnF3.mcif,KMnF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.432,31498,10.1016/j.jallcom.2020.155935,,
0.433_KMnF3.mcif,KMnF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.433,.,10.1016/j.jallcom.2020.155935,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.434_K2ReI6.mcif,K2ReI6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.434,235193,10.1021/acs.jpcc.8b1137,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.448,.,10.1016/j.jallcom.2009.06.191,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.475,90499,10.1088/0953-8984/12/14/302,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4/\mathrm{mmm}}$ (123),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.499,432804,10.1021/acs.inorgchem.7b02901,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.501,28244,10.1103/PhysRevB.6.1968,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.513_YRuO3.mcif,YRuO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.513,.,10.1103/PhysRevMaterials.4.091402,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.528_CrSb.mcif,CrSb,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.528,626689,10.1039/d0dt03277h,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.553_K2ReI6.mcif,K2ReI6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.553,235193,10.1021/acs.jpcc.8b11371,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Imm}2}$ (44.229),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.575,202194,10.1016/0022-4596(87)90193-9,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.581_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.581,41120,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.582_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.582,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.586_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.586,251107,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.587_TmCrO3.mcif,TmCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.587,251103,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.591_ErCrO3.mcif,ErCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.591,28487,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.592_DyCrO3.mcif,DyCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.592,16506,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.607_RuO2.mcif,RuO2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.607,.,10.1103/PhysRevLett.118.077201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.608_PrMnO3.mcif,PrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.608,15718,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.609_NdMnO3.mcif,NdMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.609,15719,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.642_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.642,16281,10.1016/0022-4596(71)90034-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.671,55715,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,C_{21},d,d/g,0,0,0.681,162009,10.1016/j.jmmm.2008.08.102,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.706,.,10.1103/PhysRevMaterials.3.114411,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.708,42657,10.1016/0022-4596(71)90019-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.712_VNb3S6.mcif,VNb3S6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}22}$ (182),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.712,42650,10.1103/PhysRevMaterials.4.054416,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.714,.,10.1021/acs.chemmater.1c01669,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs,d,d,0,0,0.722,.,10.1039/d1cc02782d,,
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.747,.,10.1103/PhysRevB.103.014437,,
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.748,69091,10.1016/0022-4596(90)90309-L,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.755,.,10.1021/acs.inorgchem.1c01074,,
0.757_CeFeO3.mcif,CeFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.757,.,10.1088/1361-648X/abe64a,,
0.758_CeFeO3.mcif,CeFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.758,.,10.1088/1361-648X/abe64a,,
0.760_FeOHSO4.mcif,FeOHSO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.76,.,10.1021/acs.inorgchem.1c02544,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.784,153431,10.1016/S0921-4526(96)01066-6,,
0.786_NdVO3.mcif,NdVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.786,185834,10.1103/PhysRevB.73.094440,,
0.787_YVO3.mcif,YVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.787,155476,10.1103/PhysRevB.73.094440,,
0.790_Sr2DyRuO6.mcif,Sr2DyRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.79,188479,10.1103/PhysRevB.101.094413,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.792,90654,10.1039/A909096G,,
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.793,90655,10.1039/A909096G,,
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.795,.,10.1016/j.jssc.2017.03.001,,Possible issue in CIF file at line: 2_1/n
0.800_MnTe.mcif,MnTe,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.8,43541,10.1051/jphys:01964002505056800,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.802_CuFeS2.mcif,CuFeS2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.802,2518,10.1103/PhysRev.112.1917,,
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.811,1147,10.1107/s0567739477001648,,Possible issue in CIF file at line: Cryst.; Possible issue in CIF file at line: A
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.813,.,10.1103/PhysRevB.104.134413,,
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.823,98066,10.1103/PhysRevB.66.184412,,
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.825,51464,10.1103/PhysRevB.66.184412,,
0.836_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.836,.,10.1088/1361-648X/ac6787,,
0.837_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.837,.,10.1088/1361-648X/ac6787,,
0.838_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.838,.,10.1088/1361-648X/ac6787,,
0.839_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.839,.,10.1088/1361-648X/ac6787,,
0.840_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.84,.,10.1088/1361-648X/ac6787,,
0.841_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.841,.,10.1088/1361-648X/ac6787,,
0.896_NiCrO4.mcif,NiCrO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.896,23493,10.3406/bulmi.1969.6355,,
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.904,.,10.1016/j.jmmm.2020.167152,,
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.917,253172,10.1103/PhysRevB.91.100406,,
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.927,.,10.1016/j.jmmm.2020.167152,,
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.934,241466,10.1039/c6dt02473d,,
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.936,.,10.1002/ejic.200500880,,
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.937,.,10.1039/B413341B,,
0.947_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.947,.,10.1103/PhysRevMaterials.4.094409,,
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.955,.,?,,
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.967,.,10.1103/PhysRevMaterials.7.014402,,
0.979_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.979,.,10.1103/PhysRevB.93.054423,,
0.980_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.98,.,10.1103/PhysRevB.93.054423,,
0.982_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.982,.,10.1103/PhysRevB.93.054423,,
0.983_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.983,.,10.1103/PhysRevB.93.054423,,
0.984_LuVO3.mcif,LuVO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.984,185841,10.1103/PhysRevB.91.161104,,
0.991_HoFeO3.mcif,HoFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.991,.,10.1063/1.4979710,,
0.999_Fe4O5.mcif,Fe4O5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.999,.,10.1038/nchem.2478,,
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1008,.,10.1016/0022-4596(91)90147-A,,
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1013,.,10.1039/b003629n,,
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1018,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1019,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1021,27283,10.1016/0038-1098(68)90327-X,,
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1022,27283,10.1016/0038-1098(68)90327-X,,
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.1036,.,10.1103/PhysRevB.110.144420,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1059,.,10.1063/10.0028621,,
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1065,23592,10.1016/0038-1098(72)90505-4,,
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1066,200019,10.1016/0038-1098(77)91139-5,,
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}.1}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1071,.,10.1180/mgm.2023.66,,
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.108,.,10.1143/JPSJ.24.446,,
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1082,.,10.1103/PhysRevB.108.014435,,
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1085,63645,10.1016/0022-5088(85)90175-4,,
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.109,.,10.1021/acs.inorgchem.4c00931,,
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.522_CrVO4.mcif,CrVO4,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.522,27508,10.1103/PhysRev.125.1283,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.88_UNiGa.mcif,UNiGa,N,N,N,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S_{6z},g,g,0,0,2.88,106739,10.1016/0304-8853(92)90684-G,,Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v56p_noncollinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.6_YMnO3.mcif,YMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.6,.,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.7_ScMnO3.mcif,ScMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.7,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.8_ScMnO3.mcif,ScMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.8,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 8 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.10_DyFeO3.mcif,DyFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}2_{1}}$ (19.25),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,33.4,0,0.1,280091,10.1103/physrevlett.101.097205,,
0.11_DyFeO3.mcif,DyFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,33.4,0,0.11,280091,10.1103/physrevlett.101.097205,,
0.29_Er2Ti2O7.mcif,Er2Ti2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,70.53,0,0.29,24152,10.1088/0953-8984/19/45/452201,,
0.31_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.31,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.32_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.32,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.33_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,2/m,-1,Cs,d,d,90,0,0.33,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.36_NiF2.mcif,NiF2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,1.72,0,0.36,.,10.1088/0022-3719/14/33/023,,
0.40_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,66.62,0,0.4,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.41_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,62.66,0,0.41,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.47_Gd2Sn2O7.mcif,Gd2Sn2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.47,84753,10.1088/0953-8984/18/3/l02,,
0.69_Co4(OH)2(C10H16O4)3.mcif,Co4(OH)2(C10H16O4)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,75.19,0,0.69,.,10.1103/PhysRevB.89.104413,,Cannot determine chemical composition from CIF!  0 6  is an invalid formula!
0.90_Rb2Fe2O(AsO4)2.mcif,Rb2Fe2O(AsO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,50.9,0,0.9,.,10.1103/PhysRevB.89.014426,,
0.101_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,15.19,0,0.101,.,10.1103/PhysRevLett.108.077204,,
0.102_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,62.44,0,0.102,.,10.1103/PhysRevLett.108.077204,,
0.103_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,11.65,0,0.103,.,10.1103/PhysRevLett.108.077204,,
0.104_ErVO3.mcif,ErVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,14.47,0,0.104,185838,10.1103/PhysRevB.83.064404,,
0.107_Ho2Ge2O7.mcif,Ho2Ge2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}2_{1}2}$ (92.111),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.107,161912,10.1103/PhysRevB.77.224423,,
0.117_LuFeO3.mcif,LuFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.117,183152,10.1103/PhysRevLett.114.217602,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.121_Li2Co(SO4)2.mcif,Li2Co(SO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,4.13,0,0.121,.,10.1021/ic401280e,,
0.122_Li2Mn(SO4)2.mcif,Li2Mn(SO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.5,0,0.122,290292,10.1021/ic401280e,,
0.129_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.129,173779,10.1021/ic802410p,,
0.130_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,54.03,0,0.13,.,10.1103/PhysRevB.92.054425,,
0.132_Fe(N(CN2))2.mcif,Fe(N(CN2))2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,28.41,0,0.132,.,10.1103/PhysRevB.67.144406,,Missing elements Fe from PMG structure composition
0.134_Mn3B7O13I.mcif,Mn3B7O13I,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,2/m,-1,Cs,d,d,77.96,0,0.134,84319,10.1080/00150199708222187,,Cannot determine chemical composition from CIF!    3 is an invalid formula!
0.165_SrMn(VO4)(OH).mcif,SrMn(VO4)(OH),N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,17.33,0,0.165,.,10.1103/PhysRevB.93.224407,,
0.168_NH4Fe2F6.mcif,NH4Fe2F6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,75.98,0,0.168,.,10.1016/0038-1098(85)90192-9,,
0.175_Ca2CoSi2O7.mcif,Ca2CoSi2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}2_{1}2}$ (18),altermagnet,AM,mmm,2/m,C_{21},d,d,2.87,0,0.175,.,10.1103/PhysRevB.95.174431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.191_BaCuF4.mcif,BaCuF4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,C_{2z},d,d,8.14,0,0.191,9930,10.1103/PhysRevLett.121.117601,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.192_RbFe2F6.mcif,RbFe2F6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.192,186748,10.1039/c2sc00765g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.204_Ca2MnReO6.mcif,Ca2MnReO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.204,.,10.1103/PhysRevB.97.054431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.207_TlFe1.6Se2.mcif,TlFe1.6Se2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{m}}$ (87.75),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{I}4/\mathrm{m}}$ (87),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.207,.,10.1103/PhysRevLett.109.077003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.210_Sr2CoOsO6.mcif,Sr2CoOsO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0.7,0,0.21,.,10.1103/PhysRevLett.112.147202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.218_Co2SiO4.mcif,Co2SiO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,31.39,0,0.218,260092,10.1002/pssa.2211090226,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.219_Co2SiO4.mcif,Co2SiO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.1,0,0.219,260092,10.1107/S0108768109042499,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.236_CaFe4Al8.mcif,CaFe4Al8,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4^{\prime}/\mathrm{mmm}^{\prime}}$ (139.535),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4/\mathrm{mmm}}$ (139),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,8.41,0,0.236,.,10.1021/acs.inorgchem.8b00208,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.237_Er2Sn2O7.mcif,Er2Sn2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.237,84749,10.1103/PhysRevLett.119.187202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.238_Er2Pt2O7.mcif,Er2Pt2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.238,.,10.1103/PhysRevLett.119.187201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.240_Er2Cu2O5.mcif,Er2Cu2O5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,56.95,0,0.24,79430,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.262_CoFePO5.mcif,CoFePO5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,25.81,0,0.262,93580,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.288_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,42.18,0,0.288,.,10.1088/0953-8984/12/7/319,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.292_NiTe2O5.mcif,NiTe2O5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,20.14,0,0.292,.,10.1103/PhysRevB.100.144441,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.294_Cu4(OD)6FBr.mcif,Cu4(OD)6FBr,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,55.52,0,0.294,.,10.1103/PhysRevMaterials.2.111405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.295_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,80.16,0,0.295,163214,10.1088/0953-8984/20/47/472206,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.296_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,31.92,0,0.296,153644,10.1103/PhysRevLett.101.107201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.298_Na2BaFe(VO4)2.mcif,Na2BaFe(VO4)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.298,254516,10.1021/acs.inorgchem.7b02024,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.314_ZrCo2Ge4O12.mcif,ZrCo2Ge4O12,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{an}^{\prime}}$ (50.282),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,69.25,0,0.314,257626,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.316_DyCrWO6.mcif,DyCrWO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,75.71,0,0.316,.,10.1021/acs.inorgchem.8b02023,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.324_CdYb2S4.mcif,CdYb2S4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.324,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.325_CdYb2Se4.mcif,CdYb2Se4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.325,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.337_NdFeO3.mcif,NdFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.337,153442,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.342_Tb3Ge5.mcif,Tb3Ge5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Fdd}2}$ (43.224),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,Cs,d,d,43.93,0,0.342,56035,10.1016/0022-5088(89)90386-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.353_TbFeO3.mcif,TbFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,80.54,0,0.353,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.357_CaFe5O7.mcif,CaFe5O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,53.13,0,0.357,258571,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.368_(CH3NH3)(Co(COOH)3.mcif,(CH3NH3)(Co(COOH)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,29.29,0,0.368,.,10.1002/chem.201703140.,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.370_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,53.9,0,0.37,163728,10.1103/PhysRevB.96.014427,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.375_La2CoIrO6.mcif,La2CoIrO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,89.27,0,0.375,.,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.398_Ca2RuO4.mcif,Ca2RuO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,11.42,0,0.398,.,10.1103/PhysRevB.98.125142,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.419_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,60.02,0,0.419,.,10.1103/PhysRevMaterials.3.014405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.425_Na2CoP2O7.mcif,Na2CoP2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,43.82,0,0.425,251081,10.1021/ic302191d,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.431_CuB2O4.mcif,CuB2O4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}1}$ (1.1),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,2/m,-1,Cs,d,d,89.43,0,0.431,191850,10.1103/PhysRevB.68.024405,,
0.440_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.44,.,10.1103/PhysRevB.102.134407,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.530_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.53,.,10.1103/PhysRevB.102.224424,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.552_Pb2MnO4.mcif,Pb2MnO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}^{\prime}2_{1}\mathrm{c}^{\prime}}$ (114.278),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}\overline{4}2_{1}\mathrm{c}}$ (114),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.552,159208,10.1039/B704361A,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.589_NdCrO3.mcif,NdCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.589,28488,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.590_ErCrO3.mcif,ErCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.59,28487,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.658_BaCuTe2O6.mcif,BaCuTe2O6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}32^{\prime}}$ (213.65),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.658,.,10.1103/PhysRevB.103.094417,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.669_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.01,0,0.669,55716,10.1103/PhysRevB.102.134412,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.670_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.19,0,0.67,55716,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.697_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.12,0,0.697,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.698_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbn}^{\prime}\mathrm{m}^{\prime}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.16,0,0.698,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.707_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,13.2,0,0.707,.,10.1103/PhysRevB.103.184413,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.715_HoCrWO6.mcif,HoCrWO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.46,0,0.715,.,10.1016/j.jmmm.2020.167219,,
0.716_HoCrWO6.mcif,HoCrWO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.25,0,0.716,.,10.1016/j.jmmm.2020.167219,,
0.724_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,0.724,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.726_CsMn2F6.mcif,CsMn2F6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,84.11,0,0.726,.,10.1021/jacs.1c04245,,
0.727_CsMn2F6.mcif,CsMn2F6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,22.82,0,0.727,.,10.1021/jacs.1c04245,,
0.759_CeFeO3.mcif,CeFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.759,.,10.1088/1361-648X/abe64a,,
0.785_NdVO3.mcif,NdVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,57.97,0,0.785,185834,10.1103/PhysRevB.73.094440,,
0.788_YVO3.mcif,YVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,32.9,0,0.788,155478,10.1103/PhysRevB.73.094440,,
0.791_Sr2TbRuO6.mcif,Sr2TbRuO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.04,0,0.791,290794,10.1039/b000689k,,
0.794_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.02,0,0.794,164512,10.1088/0953-8984/16/43/005,,
0.803_NbMnP.mcif,NbMnP,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}2_{1}^{\prime}}$ (31.125),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,86.65,0,0.803,.,10.1103/PhysRevB.104.174413,,
0.810_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,37.39,0,0.81,1147,10.1107/s0567739477001648,,
0.812_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{c}2^{\prime}}$ (30.113),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,47.1,0,0.812,.,10.1107/S0567739476001265,,
0.849_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,45.93,0,0.849,.,10.1016/j.jallcom.2021.160171,,
0.850_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,39.49,0,0.85,.,10.1016/j.jallcom.2021.160171,,
0.851_C7H14NFeCl4.mcif,C7H14NFeCl4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,59.01,0,0.851,.,10.1039/d0tc02341h,,
0.854_Gd2Pt2O7.mcif,Gd2Pt2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.854,.,10.1103/PhysRevB.105.094402,,
0.903_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.903,.,10.1016/j.jmmm.2020.167152,,
0.912_Ho5Ni2In4.mcif,Ho5Ni2In4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,10.71,0,0.912,.,10.1088/0953-8984/27/47/476001,,
0.926_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.926,.,10.1016/j.jmmm.2020.167152,,
0.942_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,47.86,0,0.942,19241,10.1103/PhysRevB.101.014420,,
0.948_CaNi3P4O14.mcif,CaNi3P4O14,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,13.08,0,0.948,4626,10.1103/PhysRevB.93.184409,,
0.951_LaYbO3.mcif,LaYbO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.19,0,0.951,189421,10.1088/0953-8984/25/42/426005,,
0.981_TmVO3.mcif,TmVO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.981,.,10.1103/PhysRevB.93.054423,,
0.990_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.99,239903,10.1103/PhysRev.118.58,,
0.992_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,89.66,0,0.992,.,10.1063/1.4979710,,
0.993_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,18.79,0,0.993,.,10.1016/j.jmmm.2022.169431,,
0.994_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.994,.,10.1016/j.jmmm.2022.169431,,
0.1000_Fe4O5.mcif,Fe4O5,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,65.81,0,0.1,.,10.1038/nchem.2478,,
0.1014_CsNi(NCS)3.mcif,CsNi(NCS)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{n}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,58.76,0,0.1014,.,10.1039/d2sc06861c,,
0.1043_NdPt6Al3.mcif,NdPt6Al3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}.1}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,30.1,0,0.1043,432631,10.1103/PhysRevB.110.144411,,"Incorrect stoichiometry:
  CIF={'Nd': 1.0, 'Pt': 16.0, 'Al': 3.0}
  PMG={'Al': 12.0, 'Nd': 4.0, 'Pt': 24.0}
  ratios={'Pt': 1.5, 'Nd': 4.0, 'Al': 4.0}"
0.1049_Co(DCOO)2(D2O)2.mcif,Co(DCOO)2(D2O)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}.1}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,50.11,0,0.1049,.,10.1107/S2052520624008023,,
0.1060_C3H6MnO6.mcif,C3H6MnO6,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,C_{2z},d,d,1.33,0,0.106,.,10.3390/magnetochemistry10120109,,
0.1063_Fe2(SeO3)3(H2O)3.mcif,Fe2(SeO3)3(H2O)3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,42.56,0,0.1063,.,10.1063/5.0241243,,
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,Y,1,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7),ferrimagnet,FiM,2/m,2/m,,s,s,0.18,0,0.1067,.,10.1103/PhysRevMaterials.7.104406,,Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
0.1068_LuCrO3.mcif,LuCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,8.35,0,0.1068,.,10.1107/S2052520624006711,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Ama}2}$ (40),altermagnet,AM,mmm,2/m,Cs,d,d,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,79.49,0,1.0.31,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 13 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.32_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.32,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.33_FeF3.mcif,FeF3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}/\mathrm{m}}$ (176.143),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}6_{3}/\mathrm{m}}$ (176),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,1.0.33,.,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{P}\overline{6}}$ (174),altermagnet,AM,2/m,-1,Cs,d,d,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,79.86,0,1.0.36,15952,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,81.79,0,1.0.37,15951,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.44_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,60,0,1.0.44,151442,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 22 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,1,0.00001,cartesian,Y,N,Y,Y,RsI,N,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1),compensated ferrimagnet,FiM,-1,-1,,s,s,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.; Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.0001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.46_Ba3MnSb2O9.mcif,Ba3MnSb2O9,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2}$ (5.13),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,Cs,d,d,60.05,0,1.0.46,151441,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.49_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,1.0.49,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
2.35_CrSe.mcif,CrSe,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,57.79,0,2.35,626717,10.1103/PhysRev.122.1402,,"Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
2.61_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,72.73,0,2.61,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.62_TbCrO3.mcif,TbCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}^{\prime}2_{1}}$ (31.127),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,2.62,.,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.63_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.63,16507,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.64_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.64,28248,10.1051/jphys:0196800290106700,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
3.4_MgCr2O4.mcif,MgCr2O4,N,N,X,N,3,0.00001,cartesian,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2^{\prime}\mathrm{m}^{\prime}}$ (111.255),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,70.53,0,3.4,.,10.1103/PhysRevB.1.3116,,


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v60p_collinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.1_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1,.,?,,
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.3,.,?,,
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.13,93775,10.1103/physrevlett.100.047601,,Cannot determine chemical composition from CIF!   -x x  is an invalid formula!
0.15_MnF2.mcif,MnF2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.15,68735,10.1139/p10-081,,
0.21_PbNiO3.mcif,PbNiO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.21,.,10.1103/physrevb.86.014116,,
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.23,55666,10.1088/0953-8984/16/29/023,,
0.25_NaOsO3.mcif,NaOsO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.25,.,10.1103/physrevlett.108.257209,,
0.45_La2NiO4.mcif,La2NiO4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.45,69753,10.1088/0953-8984/3/19/002,,
0.50_MnTiO3.mcif,MnTiO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,0,0.5,.,10.1103/physrevb.88.104416,,
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,1,0.00001,collinear,Y,N,Y,Y,RsI,N,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0,0,0.56,.,10.1103/physrevb.86.104401,,Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.56,.,10.1103/physrevb.86.104401,,
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.62,182224,10.1103/physrevb.89.094402,,
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.65,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.66,.,10.1021/cm800009s,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.79_CaIrO3.mcif,CaIrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.79,160816,10.1103/PhysRevLett.110.217212,,
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.83,95751,10.1016/S1293-2558(02)01347-X,,
0.105_ErVO3.mcif,ErVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.105,185838,10.1103/PhysRevB.83.064404,,
0.112_FeBO3.mcif,FeBO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.112,34474,10.1016/0038-1098(70)90469-2,,
0.113_NiCO3.mcif,NiCO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.113,173985,10.1103/PhysRevB.28.4016,,
0.114_CoCO3.mcif,CoCO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.114,61066,10.1088/0022-3719/6/8/008,,
0.115_MnCO3.mcif,MnCO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.115,.,10.1088/0370-1328/92/1/319,,
0.116_FeCO3.mcif,FeCO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.116,100678,?,,
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,Cannot determine chemical composition from CIF!    3 is an invalid formula!; Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.128_FeSO4F.mcif,FeSO4F,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.128,182945,10.1021/cm200465u,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.131,.,10.1103/PhysRevB.67.144406,,"Incorrect stoichiometry:
  CIF={'Mn': 1.0, 'N': 6.0, 'C': 2.0}
  PMG={'Mn': 2.0, 'C': 8.0, 'N': 12.0}
  ratios={'Mn': 2.0, 'C': 4.0, 'N': 2.0}"
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.137,.,10.1103/PhysRevB.92.024423,,
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.148,97488,10.1016/S0022-4596(03)00081-1,,
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.154,97533,10.1016/S0022-4596(03)00384-0,,
0.178_CoF2.mcif,CoF2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.178,98786,10.1107/S0108767303022803,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.189,.,10.1021/acs.inorgchem.6b02905,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.229,.,10.1021/acs.inorgchem.8b03195,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.239,96219,10.1103/PhysRevB.96.184426,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.241,79429,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.254,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.255,248006,10.1021/acs.jpcc.9b04368,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.260_CuFePO5.mcif,CuFePO5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.26,93582,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.261_NiFePO5.mcif,NiFePO5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.261,93581,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.263,32641,10.1021/ja00041a027,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.301,195658,10.1039/c5dt02026c,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.303_BaCrF5.mcif,BaCrF5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.303,31705,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.307_ScCrO3.mcif,ScCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.307,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.308_InCrO3.mcif,InCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.308,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.309_TlCrO3.mcif,TlCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.309,.,10.1103/PhysRevB.95.054432,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.315,257623,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.323_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.323,180183,10.1016/j.materresbull.2010.11.016,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.329_RbMnF4.mcif,RbMnF4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.329,73587,10.1088/0953-8984/5/28/007,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.331,4182,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.332,10143,10.1051/jphys:01975003605037900,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.334_CoF3.mcif,CoF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.334,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.335_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.335,.,10.1016/j.physb.2017.11.082,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.336_NdFeO3.mcif,NdFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.336,153441,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.345_Tb2C3.mcif,Tb2C3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.345,74663,10.1063/1.1675373,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.351_TbFeO3.mcif,TbFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.351,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.354_TbCrO3.mcif,TbCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.354,.,10.1016/0022-3697(67)90238-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.358_CaFe5O7.mcif,CaFe5O7,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.358,258572,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.361,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.379_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.379,252077,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.380_SmFeO3.mcif,SmFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.38,252078,10.1103/PhysRevLett.113.217203,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.392,91881,10.1016/j.jssc.2020.121357,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.402,190551,10.1088/0953-8984/15/50/0032003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.404,.,10.1103/PhysRevB.94.134404,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.405_CsCoF4.mcif,CsCoF4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}\mathrm{c}2}$ (120),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,0,0,0.405,86430,10.1016/0022-4596(91)90271-I,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.416_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.416,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.417_LaCrO3.mcif,LaCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.417,.,10.1103/PhysRevLett.106.057201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.42,202867,10.1016/0022-4596(89)90133-3,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.432_KMnF3.mcif,KMnF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.432,31498,10.1016/j.jallcom.2020.155935,,
0.433_KMnF3.mcif,KMnF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.433,.,10.1016/j.jallcom.2020.155935,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.434_K2ReI6.mcif,K2ReI6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.434,235193,10.1021/acs.jpcc.8b1137,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.448,.,10.1016/j.jallcom.2009.06.191,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.475,90499,10.1088/0953-8984/12/14/302,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4/\mathrm{mmm}}$ (123),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.499,432804,10.1021/acs.inorgchem.7b02901,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.501,28244,10.1103/PhysRevB.6.1968,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.513_YRuO3.mcif,YRuO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.513,.,10.1103/PhysRevMaterials.4.091402,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.528_CrSb.mcif,CrSb,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.528,626689,10.1039/d0dt03277h,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.553_K2ReI6.mcif,K2ReI6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.553,235193,10.1021/acs.jpcc.8b11371,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Imm}2}$ (44.229),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.575,202194,10.1016/0022-4596(87)90193-9,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.581_FeF3.mcif,FeF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,0,0.581,41120,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.582_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.582,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.586_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.586,251107,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.587_TmCrO3.mcif,TmCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.587,251103,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.591_ErCrO3.mcif,ErCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.591,28487,10.1063/1.1708325,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.592_DyCrO3.mcif,DyCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.592,16506,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.607_RuO2.mcif,RuO2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.607,.,10.1103/PhysRevLett.118.077201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.608_PrMnO3.mcif,PrMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.608,15718,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.609_NdMnO3.mcif,NdMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.609,15719,10.3406/bulmi.1968.6239,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.642_LaMnO3.mcif,LaMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.642,16281,10.1016/0022-4596(71)90034-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.671,55715,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,C_{21},d,d/g,0,0,0.681,162009,10.1016/j.jmmm.2008.08.102,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.706,.,10.1103/PhysRevMaterials.3.114411,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.708,42657,10.1016/0022-4596(71)90019-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.712_VNb3S6.mcif,VNb3S6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}22}$ (182),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.712,42650,10.1103/PhysRevMaterials.4.054416,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.714,.,10.1021/acs.chemmater.1c01669,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs,d,d,0,0,0.722,.,10.1039/d1cc02782d,,
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.747,.,10.1103/PhysRevB.103.014437,,
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.748,69091,10.1016/0022-4596(90)90309-L,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.755,.,10.1021/acs.inorgchem.1c01074,,
0.757_CeFeO3.mcif,CeFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.757,.,10.1088/1361-648X/abe64a,,
0.758_CeFeO3.mcif,CeFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.758,.,10.1088/1361-648X/abe64a,,
0.760_FeOHSO4.mcif,FeOHSO4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.76,.,10.1021/acs.inorgchem.1c02544,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.784,153431,10.1016/S0921-4526(96)01066-6,,
0.786_NdVO3.mcif,NdVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.786,185834,10.1103/PhysRevB.73.094440,,
0.787_YVO3.mcif,YVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.787,155476,10.1103/PhysRevB.73.094440,,
0.790_Sr2DyRuO6.mcif,Sr2DyRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.79,188479,10.1103/PhysRevB.101.094413,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.792,90654,10.1039/A909096G,,
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.793,90655,10.1039/A909096G,,
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.795,.,10.1016/j.jssc.2017.03.001,,Possible issue in CIF file at line: 2_1/n
0.800_MnTe.mcif,MnTe,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.8,43541,10.1051/jphys:01964002505056800,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.802_CuFeS2.mcif,CuFeS2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,0,0.802,2518,10.1103/PhysRev.112.1917,,
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.811,1147,10.1107/s0567739477001648,,Possible issue in CIF file at line: Cryst.; Possible issue in CIF file at line: A
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.813,.,10.1103/PhysRevB.104.134413,,
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,0.823,98066,10.1103/PhysRevB.66.184412,,
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.825,51464,10.1103/PhysRevB.66.184412,,
0.836_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.836,.,10.1088/1361-648X/ac6787,,
0.837_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.837,.,10.1088/1361-648X/ac6787,,
0.838_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.838,.,10.1088/1361-648X/ac6787,,
0.839_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.839,.,10.1088/1361-648X/ac6787,,
0.840_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.84,.,10.1088/1361-648X/ac6787,,
0.841_DyFeO3.mcif,DyFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.841,.,10.1088/1361-648X/ac6787,,
0.896_NiCrO4.mcif,NiCrO4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.896,23493,10.3406/bulmi.1969.6355,,
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.904,.,10.1016/j.jmmm.2020.167152,,
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.917,253172,10.1103/PhysRevB.91.100406,,
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.927,.,10.1016/j.jmmm.2020.167152,,
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.934,241466,10.1039/c6dt02473d,,
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.936,.,10.1002/ejic.200500880,,
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.937,.,10.1039/B413341B,,
0.947_YCrO3.mcif,YCrO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.947,.,10.1103/PhysRevMaterials.4.094409,,
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.955,.,?,,
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.967,.,10.1103/PhysRevMaterials.7.014402,,
0.979_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.979,.,10.1103/PhysRevB.93.054423,,
0.980_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.98,.,10.1103/PhysRevB.93.054423,,
0.982_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.982,.,10.1103/PhysRevB.93.054423,,
0.983_TmVO3.mcif,TmVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.983,.,10.1103/PhysRevB.93.054423,,
0.984_LuVO3.mcif,LuVO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.984,185841,10.1103/PhysRevB.91.161104,,
0.991_HoFeO3.mcif,HoFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.991,.,10.1063/1.4979710,,
0.999_Fe4O5.mcif,Fe4O5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.999,.,10.1038/nchem.2478,,
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1008,.,10.1016/0022-4596(91)90147-A,,
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,0,0.1013,.,10.1039/b003629n,,
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1018,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1019,157936,10.1103/PhysRevB.75.104417,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1021,27283,10.1016/0038-1098(68)90327-X,,
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1022,27283,10.1016/0038-1098(68)90327-X,,
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,0.1036,.,10.1103/PhysRevB.110.144420,,Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1059,.,10.1063/10.0028621,,
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1065,23592,10.1016/0038-1098(72)90505-4,,
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1066,200019,10.1016/0038-1098(77)91139-5,,
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}.1}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1071,.,10.1180/mgm.2023.66,,
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.108,.,10.1143/JPSJ.24.446,,
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,0,0.1082,.,10.1103/PhysRevB.108.014435,,
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,0.1085,63645,10.1016/0022-5088(85)90175-4,,
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,0,0.109,.,10.1021/acs.inorgchem.4c00931,,
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,0,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.0.47,12959,10.1063/1.1723149,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,Cs,d,d,0,0,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.522_CrVO4.mcif,CrVO4,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,0,1.522,27508,10.1103/PhysRev.125.1283,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.88_UNiGa.mcif,UNiGa,N,N,N,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S_{6z},g,g,0,0,2.88,106739,10.1016/0304-8853(92)90684-G,,Issues encountered while parsing CIF: 10 fractional coordinates rounded to ideal values to avoid issues with finite precision.


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v60p_noncollinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.6_YMnO3.mcif,YMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.6,.,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.7_ScMnO3.mcif,ScMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.7,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.8_ScMnO3.mcif,ScMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.8,50694,10.1103/physrevb.62.9498,,Issues encountered while parsing CIF: 8 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.10_DyFeO3.mcif,DyFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}2_{1}}$ (19.25),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,33.4,0,0.1,280091,10.1103/physrevlett.101.097205,,
0.11_DyFeO3.mcif,DyFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,33.4,0,0.11,280091,10.1103/physrevlett.101.097205,,
0.29_Er2Ti2O7.mcif,Er2Ti2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,70.53,0,0.29,24152,10.1088/0953-8984/19/45/452201,,
0.31_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.31,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.32_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.32,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.33_HoMnO3.mcif,HoMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,2/m,-1,Cs,d,d,90,0,0.33,92838,10.1021/cm0012264,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.36_NiF2.mcif,NiF2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,1.72,0,0.36,.,10.1088/0022-3719/14/33/023,,
0.40_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,66.62,0,0.4,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.41_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,62.66,0,0.41,.,10.1103/physrevb.87.184413,,Cannot determine chemical composition from CIF!   -a l p h a is an invalid formula!
0.47_Gd2Sn2O7.mcif,Gd2Sn2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.47,84753,10.1088/0953-8984/18/3/l02,,
0.69_Co4(OH)2(C10H16O4)3.mcif,Co4(OH)2(C10H16O4)3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,75.19,0,0.69,.,10.1103/PhysRevB.89.104413,,Cannot determine chemical composition from CIF!  0 6  is an invalid formula!
0.90_Rb2Fe2O(AsO4)2.mcif,Rb2Fe2O(AsO4)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,50.9,0,0.9,.,10.1103/PhysRevB.89.014426,,
0.101_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,15.19,0,0.101,.,10.1103/PhysRevLett.108.077204,,
0.102_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,62.44,0,0.102,.,10.1103/PhysRevLett.108.077204,,
0.103_Mn2GeO4.mcif,Mn2GeO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,11.65,0,0.103,.,10.1103/PhysRevLett.108.077204,,
0.104_ErVO3.mcif,ErVO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,14.47,0,0.104,185838,10.1103/PhysRevB.83.064404,,
0.107_Ho2Ge2O7.mcif,Ho2Ge2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}2_{1}2}$ (92.111),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.107,161912,10.1103/PhysRevB.77.224423,,
0.117_LuFeO3.mcif,LuFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,0.117,183152,10.1103/PhysRevLett.114.217602,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.121_Li2Co(SO4)2.mcif,Li2Co(SO4)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,4.13,0,0.121,.,10.1021/ic401280e,,
0.122_Li2Mn(SO4)2.mcif,Li2Mn(SO4)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.5,0,0.122,290292,10.1021/ic401280e,,
0.129_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.129,173779,10.1021/ic802410p,,
0.130_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,54.03,0,0.13,.,10.1103/PhysRevB.92.054425,,
0.132_Fe(N(CN2))2.mcif,Fe(N(CN2))2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,28.41,0,0.132,.,10.1103/PhysRevB.67.144406,,Missing elements Fe from PMG structure composition
0.134_Mn3B7O13I.mcif,Mn3B7O13I,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,2/m,-1,Cs,d,d,77.96,0,0.134,84319,10.1080/00150199708222187,,Cannot determine chemical composition from CIF!    3 is an invalid formula!
0.165_SrMn(VO4)(OH).mcif,SrMn(VO4)(OH),N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,17.33,0,0.165,.,10.1103/PhysRevB.93.224407,,
0.168_NH4Fe2F6.mcif,NH4Fe2F6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,75.98,0,0.168,.,10.1016/0038-1098(85)90192-9,,
0.175_Ca2CoSi2O7.mcif,Ca2CoSi2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}2_{1}2}$ (18),altermagnet,AM,mmm,2/m,C_{21},d,d,2.87,0,0.175,?,10.1103/PhysRevB.95.174431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.191_BaCuF4.mcif,BaCuF4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,C_{2z},d,d,8.14,0,0.191,9930,10.1103/PhysRevLett.121.117601,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.192_RbFe2F6.mcif,RbFe2F6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.192,186748,10.1039/c2sc00765g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.204_Ca2MnReO6.mcif,Ca2MnReO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.204,.,10.1103/PhysRevB.97.054431,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.207_TlFe1.6Se2.mcif,TlFe1.6Se2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4/\mathrm{m}}$ (87.75),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{I}4/\mathrm{m}}$ (87),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.207,.,10.1103/PhysRevLett.109.077003,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.210_Sr2CoOsO6.mcif,Sr2CoOsO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0.7,0,0.21,.,10.1103/PhysRevLett.112.147202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.218_Co2SiO4.mcif,Co2SiO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,31.39,0,0.218,260092,10.1002/pssa.2211090226,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.219_Co2SiO4.mcif,Co2SiO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.1,0,0.219,260092,10.1107/S0108768109042499,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.236_CaFe4Al8.mcif,CaFe4Al8,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4^{\prime}/\mathrm{mmm}^{\prime}}$ (139.535),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4/\mathrm{mmm}}$ (139),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,8.41,0,0.236,.,10.1021/acs.inorgchem.8b00208,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.237_Er2Sn2O7.mcif,Er2Sn2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.237,84749,10.1103/PhysRevLett.119.187202,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.238_Er2Pt2O7.mcif,Er2Pt2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.238,.,10.1103/PhysRevLett.119.187201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.240_Er2Cu2O5.mcif,Er2Cu2O5,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,56.95,0,0.24,79430,10.1103/PhysRevB.44.4716,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.262_CoFePO5.mcif,CoFePO5,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,25.81,0,0.262,93580,10.1007/s100510170093,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.288_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,42.18,0,0.288,.,10.1088/0953-8984/12/7/319,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.292_NiTe2O5.mcif,NiTe2O5,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,20.14,0,0.292,.,10.1103/PhysRevB.100.144441,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.294_Cu4(OD)6FBr.mcif,Cu4(OD)6FBr,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,55.52,0,0.294,.,10.1103/PhysRevMaterials.2.111405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.295_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,80.16,0,0.295,163214,10.1088/0953-8984/20/47/472206,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.296_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,31.92,0,0.296,153644,10.1103/PhysRevLett.101.107201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.298_Na2BaFe(VO4)2.mcif,Na2BaFe(VO4)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,0,0.298,254516,10.1021/acs.inorgchem.7b02024,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.314_ZrCo2Ge4O12.mcif,ZrCo2Ge4O12,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{an}^{\prime}}$ (50.282),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,69.25,0,0.314,257626,10.1039/c7dt00975e,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.316_DyCrWO6.mcif,DyCrWO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,75.71,0,0.316,.,10.1021/acs.inorgchem.8b02023,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.324_CdYb2S4.mcif,CdYb2S4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.324,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.325_CdYb2Se4.mcif,CdYb2Se4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.325,.,10.1103/PhysRevB.96.134403,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.337_NdFeO3.mcif,NdFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.337,153442,10.1088/0953-8984/17/29/002,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.342_Tb3Ge5.mcif,Tb3Ge5,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Fdd}2}$ (43.224),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,Cs,d,d,43.93,0,0.342,56035,10.1016/0022-5088(89)90386-X,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.353_TbFeO3.mcif,TbFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,80.54,0,0.353,22311,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.357_CaFe5O7.mcif,CaFe5O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,53.13,0,0.357,258571,10.1016/j.jssc.2016.12.021,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.368_(CH3NH3)(Co(COOH)3.mcif,(CH3NH3)(Co(COOH)3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,29.29,0,0.368,.,10.1002/chem.201703140.,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.370_NdMnO3.mcif,NdMnO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,53.9,0,0.37,163728,10.1103/PhysRevB.96.014427,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.375_La2CoIrO6.mcif,La2CoIrO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,89.27,0,0.375,.,?,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.398_Ca2RuO4.mcif,Ca2RuO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,11.42,0,0.398,.,10.1103/PhysRevB.98.125142,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.419_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,60.02,0,0.419,.,10.1103/PhysRevMaterials.3.014405,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.425_Na2CoP2O7.mcif,Na2CoP2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,43.82,0,0.425,251081,10.1021/ic302191d,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.431_CuB2O4.mcif,CuB2O4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}1}$ (1.1),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,2/m,-1,Cs,d,d,89.43,0,0.431,191850,10.1103/PhysRevB.68.024405,,
0.440_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.44,.,10.1103/PhysRevB.102.134407,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.530_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.53,.,10.1103/PhysRevB.102.224424,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.552_Pb2MnO4.mcif,Pb2MnO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}^{\prime}2_{1}\mathrm{c}^{\prime}}$ (114.278),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}\overline{4}2_{1}\mathrm{c}}$ (114),altermagnet,AM,mmm,2/m,C_{21},d,d,90,0,0.552,159208,10.1039/B704361A,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.589_NdCrO3.mcif,NdCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.589,28488,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.590_ErCrO3.mcif,ErCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.59,28487,10.1016/0038-1098(67)90001-4,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.658_BaCuTe2O6.mcif,BaCuTe2O6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}32^{\prime}}$ (213.65),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.658,.,10.1103/PhysRevB.103.094417,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.669_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.01,0,0.669,55716,10.1103/PhysRevB.102.134412,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.670_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.19,0,0.67,55716,10.1039/b301935g,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.697_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.12,0,0.697,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.698_SmCrO3.mcif,SmCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbn}^{\prime}\mathrm{m}^{\prime}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.16,0,0.698,.,10.1103/PhysRevB.103.144418,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.707_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,13.2,0,0.707,.,10.1103/PhysRevB.103.184413,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
0.715_HoCrWO6.mcif,HoCrWO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.46,0,0.715,.,10.1016/j.jmmm.2020.167219,,
0.716_HoCrWO6.mcif,HoCrWO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.25,0,0.716,.,10.1016/j.jmmm.2020.167219,,
0.724_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,0.724,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
0.726_CsMn2F6.mcif,CsMn2F6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,84.11,0,0.726,.,10.1021/jacs.1c04245,,
0.727_CsMn2F6.mcif,CsMn2F6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,22.82,0,0.727,.,10.1021/jacs.1c04245,,
0.759_CeFeO3.mcif,CeFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.759,.,10.1088/1361-648X/abe64a,,
0.785_NdVO3.mcif,NdVO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,57.97,0,0.785,185834,10.1103/PhysRevB.73.094440,,
0.788_YVO3.mcif,YVO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,32.9,0,0.788,155478,10.1103/PhysRevB.73.094440,,
0.791_Sr2TbRuO6.mcif,Sr2TbRuO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.04,0,0.791,290794,10.1039/b000689k,,
0.794_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.02,0,0.794,164512,10.1088/0953-8984/16/43/005,,
0.803_NbMnP.mcif,NbMnP,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}2_{1}^{\prime}}$ (31.125),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,86.65,0,0.803,.,10.1103/PhysRevB.104.174413,,
0.810_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,37.39,0,0.81,1147,10.1107/s0567739477001648,,
0.812_Fe2WO6.mcif,Fe2WO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{c}2^{\prime}}$ (30.113),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,47.1,0,0.812,.,10.1107/S0567739476001265,,
0.849_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,45.93,0,0.849,.,10.1016/j.jallcom.2021.160171,,
0.850_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,39.49,0,0.85,.,10.1016/j.jallcom.2021.160171,,
0.851_C7H14NFeCl4.mcif,C7H14NFeCl4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,59.01,0,0.851,.,10.1039/d0tc02341h,,
0.854_Gd2Pt2O7.mcif,Gd2Pt2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,0,0.854,.,10.1103/PhysRevB.105.094402,,
0.903_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.903,.,10.1016/j.jmmm.2020.167152,,
0.912_Ho5Ni2In4.mcif,Ho5Ni2In4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,10.71,0,0.912,.,10.1088/0953-8984/27/47/476001,,
0.926_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,0,0.926,.,10.1016/j.jmmm.2020.167152,,
0.942_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,47.86,0,0.942,19241,10.1103/PhysRevB.101.014420,,
0.948_CaNi3P4O14.mcif,CaNi3P4O14,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,13.08,0,0.948,4626,10.1103/PhysRevB.93.184409,,
0.951_LaYbO3.mcif,LaYbO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.19,0,0.951,189421,10.1088/0953-8984/25/42/426005,,
0.981_TmVO3.mcif,TmVO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.981,.,10.1103/PhysRevB.93.054423,,
0.990_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.99,239903,10.1103/PhysRev.118.58,,
0.992_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,89.66,0,0.992,.,10.1063/1.4979710,,
0.993_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,18.79,0,0.993,.,10.1016/j.jmmm.2022.169431,,
0.994_HoFeO3.mcif,HoFeO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,0.994,.,10.1016/j.jmmm.2022.169431,,
0.1000_Fe4O5.mcif,Fe4O5,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,65.81,0,0.1,.,10.1038/nchem.2478,,
0.1014_CsNi(NCS)3.mcif,CsNi(NCS)3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{n}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,58.76,0,0.1014,.,10.1039/d2sc06861c,,
0.1043_NdPt6Al3.mcif,NdPt6Al3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}.1}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,30.1,0,0.1043,432631,10.1103/PhysRevB.110.144411,,"Incorrect stoichiometry:
  CIF={'Nd': 1.0, 'Pt': 16.0, 'Al': 3.0}
  PMG={'Al': 12.0, 'Nd': 4.0, 'Pt': 24.0}
  ratios={'Al': 4.0, 'Pt': 1.5, 'Nd': 4.0}"
0.1049_Co(DCOO)2(D2O)2.mcif,Co(DCOO)2(D2O)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}.1}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,50.11,0,0.1049,.,10.1107/S2052520624008023,,
0.1060_C3H6MnO6.mcif,C3H6MnO6,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,C_{2z},d,d,1.33,0,0.106,.,10.3390/magnetochemistry10120109,,
0.1063_Fe2(SeO3)3(H2O)3.mcif,Fe2(SeO3)3(H2O)3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,42.56,0,0.1063,.,10.1063/5.0241243,,
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,Y,1,0.00001,collinear,Y,N,Y,Y,RsI,N,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7),ferrimagnet,FiM,2/m,2/m,,s,s,0.18,0,0.1067,.,10.1103/PhysRevMaterials.7.104406,,Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,Y,1,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7.24),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{21},d,d,0.18,0,0.1067,.,10.1103/PhysRevMaterials.7.104406,,
0.1068_LuCrO3.mcif,LuCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,8.35,0,0.1068,.,10.1107/S2052520624006711,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Ama}2}$ (40),altermagnet,AM,mmm,2/m,Cs,d,d,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,19.42,0,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,59.49,0,1.0.4,59371,10.1103/physrevb.7.2024,,Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,79.49,0,1.0.31,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 13 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.32_EuIn2As2.mcif,EuIn2As2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.32,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.33_FeF3.mcif,FeF3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}/\mathrm{m}}$ (176.143),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}6_{3}/\mathrm{m}}$ (176),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,1.0.33,.,10.1016/0038-1098(86)90836-7,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,65.04,0,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{P}\overline{6}}$ (174),altermagnet,AM,2/m,-1,Cs,d,d,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,79.86,0,1.0.36,15952,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,81.79,0,1.0.37,15951,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.44_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,60,0,1.0.44,151442,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 22 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,1,0.00001,collinear,Y,N,Y,Y,RsI,N,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1),compensated ferrimagnet,FiM,-1,-1,,s,s,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.; Symmetry-disconnected spin lattices; Symmetry-disconnected spin lattices
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.0001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,N,3,0.001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,0,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
1.0.46_Ba3MnSb2O9.mcif,Ba3MnSb2O9,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2}$ (5.13),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,Cs,d,d,60.05,0,1.0.46,151441,10.1088/0953-8984/16/49/009,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.49_BaCoSiO4.mcif,BaCoSiO4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,0,1.0.49,.,10.1038/s41467-021-25657-6,,Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
2.35_CrSe.mcif,CrSe,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,57.79,0,2.35,626717,10.1103/PhysRev.122.1402,,"Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
2.61_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,72.73,0,2.61,.,10.1016/0304-8853(91)90849-6,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.62_TbCrO3.mcif,TbCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}^{\prime}2_{1}}$ (31.127),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,0,2.62,.,10.1016/0038-1098(67)90276-1,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.63_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.63,16507,10.1051/jphys:01971003204030100,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
2.64_DyCrO3.mcif,DyCrO3,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,0,2.64,28248,10.1051/jphys:0196800290106700,,Issues encountered while parsing CIF: Skipping relative stoichiometry check because CIF does not contain formula keys.
3.4_MgCr2O4.mcif,MgCr2O4,N,N,X,N,3,0.00001,collinear,Y,N,Y,Y,RsIII,Y,${\mathrm{P}\overline{4}2^{\prime}\mathrm{m}^{\prime}}$ (111.255),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,70.53,0,3.4,.,10.1103/PhysRevB.1.3116,,


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v65p_collinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,EqualAmplitude,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,atol,patol,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.1_LaMnO3.mcif,LaMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1,.,?,,Spglib mcif symmetry mismatch
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.3,.,?,,Spglib mcif symmetry mismatch
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,2.92,0.13,93775,10.1103/physrevlett.100.047601,,Spglib mcif symmetry mismatch
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs,g,g,0,2.92,0.13,93775,10.1103/physrevlett.100.047601,,Spglib mcif symmetry mismatch
0.15_MnF2.mcif,MnF2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.15,68735,10.1139/p10-081,,Spglib mcif symmetry mismatch
0.21_PbNiO3.mcif,PbNiO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,1,0.21,.,10.1103/physrevb.86.014116,,Spglib mcif symmetry mismatch
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,0.23,55666,10.1088/0953-8984/16/29/023,,Spglib mcif symmetry mismatch
0.25_NaOsO3.mcif,NaOsO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.25,.,10.1103/physrevlett.108.257209,,Spglib mcif symmetry mismatch
0.45_La2NiO4.mcif,La2NiO4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.45,69753,10.1088/0953-8984/3/19/002,,Spglib mcif symmetry mismatch
0.50_MnTiO3.mcif,MnTiO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0,1,0.5,.,10.1103/physrevb.88.104416,,Spglib mcif symmetry mismatch
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,X,N,1,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsI,N,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0,1,0.56,.,10.1103/physrevb.86.104401,,Spglib mcif symmetry mismatch; Symmetry-disconnected spin lattices or missing connection symop; Symmetry-disconnected spin lattices
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,1,0.56,.,10.1103/physrevb.86.104401,,Spglib mcif symmetry mismatch
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.62,182224,10.1103/physrevb.89.094402,,Spglib mcif symmetry mismatch
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.65,.,10.1021/cm800009s,,Spglib mcif symmetry mismatch
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.66,.,10.1021/cm800009s,,Spglib mcif symmetry mismatch
0.79_CaIrO3.mcif,CaIrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.79,160816,10.1103/PhysRevLett.110.217212,,Spglib mcif symmetry mismatch
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.83,95751,10.1016/S1293-2558(02)01347-X,,Spglib mcif symmetry mismatch
0.105_ErVO3.mcif,ErVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,0,5.58,0.105,185838,10.1103/PhysRevB.83.064404,,Spglib mcif symmetry mismatch
0.112_FeBO3.mcif,FeBO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.112,34474,10.1016/0038-1098(70)90469-2,,Spglib mcif symmetry mismatch
0.113_NiCO3.mcif,NiCO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.113,173985,10.1103/PhysRevB.28.4016,,Spglib mcif symmetry mismatch
0.114_CoCO3.mcif,CoCO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.114,61066,10.1088/0022-3719/6/8/008,,Spglib mcif symmetry mismatch
0.115_MnCO3.mcif,MnCO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.115,.,10.1088/0370-1328/92/1/319,,Spglib mcif symmetry mismatch
0.116_FeCO3.mcif,FeCO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.116,100678,?,,Spglib mcif symmetry mismatch
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,6.31,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,Spglib mcif symmetry mismatch
0.128_FeSO4F.mcif,FeSO4F,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.128,182945,10.1021/cm200465u,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.131,.,10.1103/PhysRevB.67.144406,,Spglib mcif symmetry mismatch
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.137,.,10.1103/PhysRevB.92.024423,,Spglib mcif symmetry mismatch
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.148,97488,10.1016/S0022-4596(03)00081-1,,Spglib mcif symmetry mismatch
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,2.25,0.154,97533,10.1016/S0022-4596(03)00384-0,,Spglib mcif symmetry mismatch
0.178_CoF2.mcif,CoF2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.178,98786,10.1107/S0108767303022803,,Spglib mcif symmetry mismatch
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.189,.,10.1021/acs.inorgchem.6b02905,,Spglib mcif symmetry mismatch
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,1,0.229,.,10.1021/acs.inorgchem.8b03195,,Spglib mcif symmetry mismatch
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.239,96219,10.1103/PhysRevB.96.184426,,Spglib mcif symmetry mismatch
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.241,79429,10.1103/PhysRevB.44.4716,,Spglib mcif symmetry mismatch
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.254,248006,10.1021/acs.jpcc.9b04368,,Spglib mcif symmetry mismatch
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.255,248006,10.1021/acs.jpcc.9b04368,,Spglib mcif symmetry mismatch
0.260_CuFePO5.mcif,CuFePO5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,4.51,0.26,93582,10.1007/s100510170093,,Spglib mcif symmetry mismatch
0.261_NiFePO5.mcif,NiFePO5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,2.01,0.261,93581,10.1007/s100510170093,,Spglib mcif symmetry mismatch
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1.08,0.263,32641,10.1021/ja00041a027,,Spglib mcif symmetry mismatch
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.301,195658,10.1039/c5dt02026c,,Spglib mcif symmetry mismatch
0.303_BaCrF5.mcif,BaCrF5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.303,31705,?,,
0.307_ScCrO3.mcif,ScCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.307,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.308_InCrO3.mcif,InCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.308,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.309_TlCrO3.mcif,TlCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.309,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.315,257623,10.1039/c7dt00975e,,Spglib mcif symmetry mismatch
0.323_LaCrO3.mcif,LaCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.323,180183,10.1016/j.materresbull.2010.11.016,,Spglib mcif symmetry mismatch
0.329_RbMnF4.mcif,RbMnF4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.329,73587,10.1088/0953-8984/5/28/007,,Spglib mcif symmetry mismatch
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.331,4182,10.1051/jphys:01975003605037900,,Spglib mcif symmetry mismatch
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.332,10143,10.1051/jphys:01975003605037900,,Spglib mcif symmetry mismatch
0.334_CoF3.mcif,CoF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.334,.,10.1016/j.physb.2017.11.082,,Spglib mcif symmetry mismatch
0.335_FeF3.mcif,FeF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.335,.,10.1016/j.physb.2017.11.082,,Spglib mcif symmetry mismatch
0.336_NdFeO3.mcif,NdFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.336,153441,10.1088/0953-8984/17/29/002,,Spglib mcif symmetry mismatch
0.345_Tb2C3.mcif,Tb2C3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,0.345,74663,10.1063/1.1675373,,Spglib mcif symmetry mismatch
0.351_TbFeO3.mcif,TbFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.351,22311,10.1016/0038-1098(67)90276-1,,Spglib mcif symmetry mismatch
0.354_TbCrO3.mcif,TbCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.354,.,10.1016/0022-3697(67)90238-7,,Spglib mcif symmetry mismatch
0.358_CaFe5O7.mcif,CaFe5O7,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,0,1.11,0.358,258572,10.1016/j.jssc.2016.12.021,,
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.361,.,10.1103/PhysRevB.94.134404,,Spglib mcif symmetry mismatch
0.379_SmFeO3.mcif,SmFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.379,252077,10.1103/PhysRevLett.113.217203,,Spglib mcif symmetry mismatch
0.380_SmFeO3.mcif,SmFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.38,252078,10.1103/PhysRevLett.113.217203,,Spglib mcif symmetry mismatch
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.392,91881,10.1016/j.jssc.2020.121357,,Spglib mcif symmetry mismatch
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.402,190551,10.1088/0953-8984/15/50/0032003,,Spglib mcif symmetry mismatch
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.404,.,10.1103/PhysRevB.94.134404,,
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.404,.,10.1103/PhysRevB.94.134404,,Spglib mcif symmetry mismatch
0.405_CsCoF4.mcif,CsCoF4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}\mathrm{c}^{\prime}2}$ (120.323),${\mathrm{I}\overline{4}^{\prime}\mathrm{c}^{\prime}2}$ (120.323),${\mathrm{I}\overline{4}\mathrm{c}2}$ (120),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,0,1.25,0.405,86430,10.1016/0022-4596(91)90271-I,,Spglib mcif symmetry mismatch
0.416_LaCrO3.mcif,LaCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.416,.,10.1103/PhysRevLett.106.057201,,Spglib mcif symmetry mismatch
0.417_LaCrO3.mcif,LaCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.417,.,10.1103/PhysRevLett.106.057201,,Spglib mcif symmetry mismatch
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.42,202867,10.1016/0022-4596(89)90133-3,,Spglib mcif symmetry mismatch
0.432_KMnF3.mcif,KMnF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.432,31498,10.1016/j.jallcom.2020.155935,,Spglib mcif symmetry mismatch
0.433_KMnF3.mcif,KMnF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,1,0.433,.,10.1016/j.jallcom.2020.155935,,Spglib mcif symmetry mismatch
0.434_K2ReI6.mcif,K2ReI6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.434,235193,10.1021/acs.jpcc.8b1137,,Spglib mcif symmetry mismatch
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,1,0.448,.,10.1016/j.jallcom.2009.06.191,,Spglib mcif symmetry mismatch
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.475,90499,10.1088/0953-8984/12/14/302,,Spglib mcif symmetry mismatch
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4/\mathrm{mmm}}$ (123),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.499,432804,10.1021/acs.inorgchem.7b02901,,Spglib mcif symmetry mismatch
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.501,28244,10.1103/PhysRevB.6.1968,,Spglib mcif symmetry mismatch
0.513_YRuO3.mcif,YRuO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.513,.,10.1103/PhysRevMaterials.4.091402,,Spglib mcif symmetry mismatch
0.528_CrSb.mcif,CrSb,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.528,626689,10.1039/d0dt03277h,,Spglib mcif symmetry mismatch
0.553_K2ReI6.mcif,K2ReI6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.553,235193,10.1021/acs.jpcc.8b11371,,Spglib mcif symmetry mismatch
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Imm}2}$ (44.229),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.575,202194,10.1016/0022-4596(87)90193-9,,Spglib mcif symmetry mismatch
0.581_FeF3.mcif,FeF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,0,1,0.581,41120,10.1016/0038-1098(86)90836-7,,Spglib mcif symmetry mismatch
0.582_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.582,.,10.1016/0304-8853(91)90849-6,,
0.586_YCrO3.mcif,YCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.586,251107,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.587_TmCrO3.mcif,TmCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.587,251103,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.591_ErCrO3.mcif,ErCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.591,28487,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.592_DyCrO3.mcif,DyCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.592,16506,10.1051/jphys:01971003204030100,,Spglib mcif symmetry mismatch
0.607_RuO2.mcif,RuO2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.607,.,10.1103/PhysRevLett.118.077201,,Spglib mcif symmetry mismatch
0.608_PrMnO3.mcif,PrMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.608,15718,10.3406/bulmi.1968.6239,,Spglib mcif symmetry mismatch
0.609_NdMnO3.mcif,NdMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.609,15719,10.3406/bulmi.1968.6239,,Spglib mcif symmetry mismatch
0.642_LaMnO3.mcif,LaMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.642,16281,10.1016/0022-4596(71)90034-X,,Spglib mcif symmetry mismatch
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1.07,0.671,55715,10.1039/b301935g,,Spglib mcif symmetry mismatch
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,C_{21},d,d/g,0,1,0.681,162009,10.1016/j.jmmm.2008.08.102,,Spglib mcif symmetry mismatch
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.706,.,10.1103/PhysRevMaterials.3.114411,,Spglib mcif symmetry mismatch
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.708,42657,10.1016/0022-4596(71)90019-3,,Spglib mcif symmetry mismatch
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.708,42657,10.1016/0022-4596(71)90019-3,,Spglib mcif symmetry mismatch
0.712_VNb3S6.mcif,VNb3S6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.712,42650,10.1103/PhysRevMaterials.4.054416,,Spglib mcif symmetry mismatch
0.712_VNb3S6.mcif,VNb3S6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}^{\prime}2^{\prime}2}$ (182.181),${\mathrm{P}6_{3}22}$ (182),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.712,42650,10.1103/PhysRevMaterials.4.054416,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.714,.,10.1021/acs.chemmater.1c01669,,Spglib mcif symmetry mismatch
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs,d,d,0,1,0.722,.,10.1039/d1cc02782d,,Spglib mcif symmetry mismatch
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,4.3,0.747,.,10.1103/PhysRevB.103.014437,,Spglib mcif symmetry mismatch
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1.13,0.748,69091,10.1016/0022-4596(90)90309-L,,Spglib mcif symmetry mismatch
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.755,.,10.1021/acs.inorgchem.1c01074,,Spglib mcif symmetry mismatch
0.757_CeFeO3.mcif,CeFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.757,.,10.1088/1361-648X/abe64a,,Spglib mcif symmetry mismatch
0.758_CeFeO3.mcif,CeFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.758,.,10.1088/1361-648X/abe64a,,Spglib mcif symmetry mismatch
0.760_FeOHSO4.mcif,FeOHSO4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.76,.,10.1021/acs.inorgchem.1c02544,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.784,153431,10.1016/S0921-4526(96)01066-6,,Spglib mcif symmetry mismatch
0.786_NdVO3.mcif,NdVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.786,185834,10.1103/PhysRevB.73.094440,,Spglib mcif symmetry mismatch
0.787_YVO3.mcif,YVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.787,155476,10.1103/PhysRevB.73.094440,,Spglib mcif symmetry mismatch
0.790_Sr2DyRuO6.mcif,Sr2DyRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,2.54,0.79,188479,10.1103/PhysRevB.101.094413,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,2.43,0.792,90654,10.1039/A909096G,,Spglib mcif symmetry mismatch
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1.38,0.793,90655,10.1039/A909096G,,Spglib mcif symmetry mismatch
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.795,.,10.1016/j.jssc.2017.03.001,,Spglib mcif symmetry mismatch
0.800_MnTe.mcif,MnTe,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.8,43541,10.1051/jphys:01964002505056800,,Spglib mcif symmetry mismatch
0.800_MnTe.mcif,MnTe,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.8,43541,10.1051/jphys:01964002505056800,,Spglib mcif symmetry mismatch
0.802_CuFeS2.mcif,CuFeS2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C_{21},g,d/g,0,1,0.802,2518,10.1103/PhysRev.112.1917,,Spglib mcif symmetry mismatch
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1.19,0.811,1147,10.1107/s0567739477001648,,Spglib mcif symmetry mismatch
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1.25,0.813,.,10.1103/PhysRevB.104.134413,,Spglib mcif symmetry mismatch
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,0.823,98066,10.1103/PhysRevB.66.184412,,Spglib mcif symmetry mismatch
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.825,51464,10.1103/PhysRevB.66.184412,,Spglib mcif symmetry mismatch
0.836_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.836,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.837_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.837,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.838_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.838,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.839_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.839,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.840_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.84,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.841_DyFeO3.mcif,DyFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.841,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.896_NiCrO4.mcif,NiCrO4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.896,23493,10.3406/bulmi.1969.6355,,Spglib mcif symmetry mismatch
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.904,.,10.1016/j.jmmm.2020.167152,,Spglib mcif symmetry mismatch
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.917,253172,10.1103/PhysRevB.91.100406,,Spglib mcif symmetry mismatch
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.927,.,10.1016/j.jmmm.2020.167152,,Spglib mcif symmetry mismatch
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.934,241466,10.1039/c6dt02473d,,Spglib mcif symmetry mismatch
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.936,.,10.1002/ejic.200500880,,Spglib mcif symmetry mismatch
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.937,.,10.1039/B413341B,,Spglib mcif symmetry mismatch
0.947_YCrO3.mcif,YCrO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.947,.,10.1103/PhysRevMaterials.4.094409,,Spglib mcif symmetry mismatch
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.955,.,?,,Spglib mcif symmetry mismatch
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.967,.,10.1103/PhysRevMaterials.7.014402,,Spglib mcif symmetry mismatch
0.979_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.979,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.980_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.98,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.982_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.982,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.982_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.1,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.982,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.983_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1,0.983,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.983_TmVO3.mcif,TmVO3,N,N,N,X,N,3,0.1,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.983,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.984_LuVO3.mcif,LuVO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.984,185841,10.1103/PhysRevB.91.161104,,Spglib mcif symmetry mismatch
0.991_HoFeO3.mcif,HoFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.991,.,10.1063/1.4979710,,Spglib mcif symmetry mismatch
0.999_Fe4O5.mcif,Fe4O5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.999,.,10.1038/nchem.2478,,Spglib mcif symmetry mismatch
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,2.64,0.1008,.,10.1016/0022-4596(91)90147-A,,Spglib mcif symmetry mismatch
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0,1.04,0.1013,.,10.1039/b003629n,,Spglib mcif symmetry mismatch
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1018,157936,10.1103/PhysRevB.75.104417,,Spglib mcif symmetry mismatch
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1019,157936,10.1103/PhysRevB.75.104417,,Spglib mcif symmetry mismatch
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1021,27283,10.1016/0038-1098(68)90327-X,,Spglib mcif symmetry mismatch
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1022,27283,10.1016/0038-1098(68)90327-X,,Spglib mcif symmetry mismatch
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,0.1036,.,10.1103/PhysRevB.110.144420,,Spglib mcif symmetry mismatch
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.1059,.,10.1063/10.0028621,,Spglib mcif symmetry mismatch
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.1065,23592,10.1016/0038-1098(72)90505-4,,Spglib mcif symmetry mismatch
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.1066,200019,10.1016/0038-1098(77)91139-5,,Spglib mcif symmetry mismatch
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}.1}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1.8,0.1071,.,10.1180/mgm.2023.66,,Spglib mcif symmetry mismatch
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.108,.,10.1143/JPSJ.24.446,,Spglib mcif symmetry mismatch
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0,1,0.1082,.,10.1103/PhysRevB.108.014435,,Spglib mcif symmetry mismatch
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,0.1085,63645,10.1016/0022-5088(85)90175-4,,Spglib mcif symmetry mismatch
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,0,1,0.109,.,10.1021/acs.inorgchem.4c00931,,Spglib mcif symmetry mismatch
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1.05,1.0.9,27511,10.1143/jpsj.44.806,,Spglib mcif symmetry mismatch
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1.05,1.0.9,27511,10.1143/jpsj.44.806,,Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.26,.,10.1051/jphyscol:19711316,,Spglib mcif symmetry mismatch
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.26,.,10.1051/jphyscol:19711316,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.38,27511,10.1002/pssb.2220630234,,Spglib mcif symmetry mismatch
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.38,27511,10.1002/pssb.2220630234,,"Possible issue in CIF file at line: 293; Possible issue in CIF file at line: .; Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.39,10332,10.1016/0022-4596(72)90141-7,,Spglib mcif symmetry mismatch
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,0,1,1.0.39,10332,10.1016/0022-4596(72)90141-7,,"Issues encountered while parsing CIF: 4 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.47_MnSe2.mcif,MnSe2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,1.0.47,12959,10.1063/1.1723149,,Spglib mcif symmetry mismatch
1.0.47_MnSe2.mcif,MnSe2,N,N,N,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,1.0.47,12959,10.1063/1.1723149,,Spglib mcif symmetry mismatch
1.0.48_MnSe2.mcif,MnSe2,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,1.0.48,12959,10.1016/0038-1098(87)90067-6,,Spglib mcif symmetry mismatch
1.0.48_MnSe2.mcif,MnSe2,N,N,N,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pa}\overline{3}}$ (205),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,1.0.48,12959,10.1016/0038-1098(87)90067-6,,Spglib mcif symmetry mismatch
1.0.48_MnSe2.mcif,MnSe2,N,N,N,X,N,3,0.0001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,Cs,d,d,0,1,1.0.48,12959,10.1016/0038-1098(87)90067-6,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.522_CrVO4.mcif,CrVO4,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,0,1,1.522,27508,10.1103/PhysRev.125.1283,,Spglib mcif symmetry mismatch
2.88_UNiGa.mcif,UNiGa,N,N,N,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S_{6z},g,g,0,1,2.88,106739,10.1016/0304-8853(92)90684-G,,Spglib mcif symmetry mismatch


==> httk_maginfo_on_previously_selected_altermagnets_pymatgen_v65p_noncollinear.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,EqualAmplitude,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,atol,patol,SpinBasis,Collinearize,Equalize,UsePymatgen,Standardize,Type,AmcheckIsAltermagnet,BNSmcif,BNS,EffectiveBNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,SpinAngleMismatch,SpinLengthMismatch,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.6_YMnO3.mcif,YMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.6,.,10.1103/physrevb.62.9498,,
0.7_ScMnO3.mcif,ScMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.7,50694,10.1103/physrevb.62.9498,,
0.8_ScMnO3.mcif,ScMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.8,50694,10.1103/physrevb.62.9498,,
0.10_DyFeO3.mcif,DyFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}2_{1}}$ (19.25),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,33.4,1.04,0.1,280091,10.1103/physrevlett.101.097205,,
0.11_DyFeO3.mcif,DyFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,33.4,1.04,0.11,280091,10.1103/physrevlett.101.097205,,
0.29_Er2Ti2O7.mcif,Er2Ti2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,70.53,1,0.29,24152,10.1088/0953-8984/19/45/452201,,
0.31_HoMnO3.mcif,HoMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.31,92838,10.1021/cm0012264,,
0.32_HoMnO3.mcif,HoMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.32,92838,10.1021/cm0012264,,
0.33_HoMnO3.mcif,HoMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{cm}}$ (185.197),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,2/m,-1,Cs,d,d,90,1.06,0.33,92838,10.1021/cm0012264,,
0.36_NiF2.mcif,NiF2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,1.72,1,0.36,.,10.1088/0022-3719/14/33/023,,
0.40_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,66.62,1.37,0.4,.,10.1103/physrevb.87.184413,,
0.41_Mn2O3-alpha.mcif,Mn2O3-alpha,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,62.66,1.32,0.41,.,10.1103/physrevb.87.184413,,
0.47_Gd2Sn2O7.mcif,Gd2Sn2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.47,84753,10.1088/0953-8984/18/3/l02,,
0.69_Co4(OH)2(C10H16O4)3.mcif,Co4(OH)2(C10H16O4)3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,75.19,1.23,0.69,.,10.1103/PhysRevB.89.104413,,
0.90_Rb2Fe2O(AsO4)2.mcif,Rb2Fe2O(AsO4)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,50.9,1.14,0.9,.,10.1103/PhysRevB.89.014426,,
0.101_Mn2GeO4.mcif,Mn2GeO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,15.19,1.49,0.101,.,10.1103/PhysRevLett.108.077204,,
0.102_Mn2GeO4.mcif,Mn2GeO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,62.44,1.2,0.102,.,10.1103/PhysRevLett.108.077204,,
0.103_Mn2GeO4.mcif,Mn2GeO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,11.65,1.51,0.103,.,10.1103/PhysRevLett.108.077204,,
0.104_ErVO3.mcif,ErVO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,14.47,1,0.104,185838,10.1103/PhysRevB.83.064404,,
0.107_Ho2Ge2O7.mcif,Ho2Ge2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}2_{1}2}$ (92.111),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,mmm,2/m,C_{21},d,d,90,1,0.107,161912,10.1103/PhysRevB.77.224423,,
0.117_LuFeO3.mcif,LuFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}\mathrm{c}^{\prime}\mathrm{m}^{\prime}}$ (185.201),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{P}6_{3}\mathrm{cm}}$ (185),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,0.117,183152,10.1103/PhysRevLett.114.217602,,
0.121_Li2Co(SO4)2.mcif,Li2Co(SO4)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,4.13,1,0.121,.,10.1021/ic401280e,,
0.122_Li2Mn(SO4)2.mcif,Li2Mn(SO4)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.5,1,0.122,290292,10.1021/ic401280e,,
0.129_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,90,1,0.129,173779,10.1021/ic802410p,,
0.130_Cu3Mo2O9.mcif,Cu3Mo2O9,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,54.03,7.33,0.13,.,10.1103/PhysRevB.92.054425,,
0.132_Fe(N(CN2))2.mcif,Fe(N(CN2))2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C_{21},d,d,28.41,1,0.132,.,10.1103/PhysRevB.67.144406,,
0.134_Mn3B7O13I.mcif,Mn3B7O13I,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,2/m,-1,Cs,d,d,77.96,1.43,0.134,84319,10.1080/00150199708222187,,
0.165_SrMn(VO4)(OH).mcif,SrMn(VO4)(OH),N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,C_{21},d,d,17.33,1,0.165,.,10.1103/PhysRevB.93.224407,,
0.165_SrMn(VO4)(OH).mcif,SrMn(VO4)(OH),N,N,X,X,N,3,0.1,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C_{21},d,d,17.33,1,0.165,.,10.1103/PhysRevB.93.224407,,
0.168_NH4Fe2F6.mcif,NH4Fe2F6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,75.98,1.32,0.168,.,10.1016/0038-1098(85)90192-9,,
0.175_Ca2CoSi2O7.mcif,Ca2CoSi2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2}$ (18.18),${\mathrm{P}2_{1}2_{1}2}$ (18),altermagnet,AM,mmm,2/m,C_{21},d,d,2.87,1,0.175,.,10.1103/PhysRevB.95.174431,,
0.191_BaCuF4.mcif,BaCuF4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,C_{2z},d,d,8.14,1,0.191,9930,10.1103/PhysRevLett.121.117601,,
0.192_RbFe2F6.mcif,RbFe2F6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,1.08,0.192,186748,10.1039/c2sc00765g,,
0.204_Ca2MnReO6.mcif,Ca2MnReO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,19.74,0.204,.,10.1103/PhysRevB.97.054431,,
0.207_TlFe1.6Se2.mcif,TlFe1.6Se2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4/\mathrm{m}}$ (87.75),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{I}4/\mathrm{m}}$ (87),altermagnet,AM,2/m,-1,C_{21},d,d,90,1,0.207,.,10.1103/PhysRevLett.109.077003,,
0.210_Sr2CoOsO6.mcif,Sr2CoOsO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,0.7,2.24,0.21,.,10.1103/PhysRevLett.112.147202,,
0.218_Co2SiO4.mcif,Co2SiO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,31.39,1.07,0.218,260092,10.1002/pssa.2211090226,,
0.219_Co2SiO4.mcif,Co2SiO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.1,1.16,0.219,260092,10.1107/S0108768109042499,,
0.236_CaFe4Al8.mcif,CaFe4Al8,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4^{\prime}/\mathrm{mmm}^{\prime}}$ (139.535),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4^{\prime}/\mathrm{mm}^{\prime}\mathrm{m}}$ (139.534),${\mathrm{I}4/\mathrm{mmm}}$ (139),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,8.41,1,0.236,.,10.1021/acs.inorgchem.8b00208,,
0.237_Er2Sn2O7.mcif,Er2Sn2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.237,84749,10.1103/PhysRevLett.119.187202,,
0.238_Er2Pt2O7.mcif,Er2Pt2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.238,.,10.1103/PhysRevLett.119.187201,,
0.240_Er2Cu2O5.mcif,Er2Cu2O5,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,56.95,5.21,0.24,79430,10.1103/PhysRevB.44.4716,,
0.262_CoFePO5.mcif,CoFePO5,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,25.81,1.22,0.262,93580,10.1007/s100510170093,,
0.288_NdMnO3.mcif,NdMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,42.18,1,0.288,.,10.1088/0953-8984/12/7/319,,
0.292_NiTe2O5.mcif,NiTe2O5,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,20.14,1,0.292,.,10.1103/PhysRevB.100.144441,,
0.294_Cu4(OD)6FBr.mcif,Cu4(OD)6FBr,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,55.52,3.46,0.294,.,10.1103/PhysRevMaterials.2.111405,,
0.295_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,80.16,1.02,0.295,163214,10.1088/0953-8984/20/47/472206,,
0.296_Cu2(OD)3Cl.mcif,Cu2(OD)3Cl,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,31.92,1,0.296,153644,10.1103/PhysRevLett.101.107201,,
0.298_Na2BaFe(VO4)2.mcif,Na2BaFe(VO4)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,81.26,1,0.298,254516,10.1021/acs.inorgchem.7b02024,,
0.314_ZrCo2Ge4O12.mcif,ZrCo2Ge4O12,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{an}^{\prime}}$ (50.282),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,69.25,1,0.314,257626,10.1039/c7dt00975e,,
0.316_DyCrWO6.mcif,DyCrWO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}}$ (4.7),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,75.71,2.66,0.316,.,10.1021/acs.inorgchem.8b02023,,
0.324_CdYb2S4.mcif,CdYb2S4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.324,.,10.1103/PhysRevB.96.134403,,
0.325_CdYb2Se4.mcif,CdYb2Se4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}/\mathrm{amd}}$ (141.551),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.325,.,10.1103/PhysRevB.96.134403,,
0.337_NdFeO3.mcif,NdFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,3.77,0.337,153442,10.1088/0953-8984/17/29/002,,
0.342_Tb3Ge5.mcif,Tb3Ge5,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Fdd}2}$ (43.224),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,Cs,d,d,43.93,1.1,0.342,56035,10.1016/0022-5088(89)90386-X,,
0.353_TbFeO3.mcif,TbFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,80.54,1.8,0.353,22311,10.1016/0038-1098(67)90276-1,,
0.357_CaFe5O7.mcif,CaFe5O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C_{21},d,d,53.13,1.63,0.357,258571,10.1016/j.jssc.2016.12.021,,
0.368_(CH3NH3)(Co(COOH)3.mcif,(CH3NH3)(Co(COOH)3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,29.29,1,0.368,.,10.1002/chem.201703140.,,
0.370_NdMnO3.mcif,NdMnO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,53.9,1,0.37,163728,10.1103/PhysRevB.96.014427,,
0.375_La2CoIrO6.mcif,La2CoIrO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,89.27,1,0.375,.,?,,
0.398_Ca2RuO4.mcif,Ca2RuO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbca}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,11.42,1,0.398,.,10.1103/PhysRevB.98.125142,,
0.419_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,60.02,1,0.419,.,10.1103/PhysRevMaterials.3.014405,,
0.425_Na2CoP2O7.mcif,Na2CoP2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,43.82,1,0.425,251081,10.1021/ic302191d,,
0.431_CuB2O4.mcif,CuB2O4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,,Y,N,Y,RsIII,Y,${\mathrm{P}1}$ (1.1),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,2/m,-1,Cs,d,d,89.43,0,0.431,191850,10.1103/PhysRevB.68.024405,,
0.440_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,1,0.44,.,10.1103/PhysRevB.102.134407,,
0.530_SrCuTe2O6.mcif,SrCuTe2O6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}32}$ (213.63),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,1,0.53,.,10.1103/PhysRevB.102.224424,,
0.552_Pb2MnO4.mcif,Pb2MnO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{4}^{\prime}2_{1}\mathrm{c}^{\prime}}$ (114.278),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}2_{1}2_{1}^{\prime}2^{\prime}}$ (18.19),${\mathrm{P}\overline{4}2_{1}\mathrm{c}}$ (114),altermagnet,AM,mmm,2/m,C_{21},d,d,90,1,0.552,159208,10.1039/B704361A,,
0.589_NdCrO3.mcif,NdCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,1.96,0.589,28488,10.1016/0038-1098(67)90001-4,,
0.590_ErCrO3.mcif,ErCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,1.79,0.59,28487,10.1016/0038-1098(67)90001-4,,
0.658_BaCuTe2O6.mcif,BaCuTe2O6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}32^{\prime}}$ (213.65),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}4_{1}32}$ (213),altermagnet,AM,2/m,-1,C_{21},d,d,90,1,0.658,.,10.1103/PhysRevB.103.094417,,
0.669_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.01,3.88,0.669,55716,10.1103/PhysRevB.102.134412,,
0.670_Sr2YbRuO6.mcif,Sr2YbRuO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.19,3.25,0.67,55716,10.1039/b301935g,,
0.697_SmCrO3.mcif,SmCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.12,6.95,0.697,.,10.1103/PhysRevB.103.144418,,
0.698_SmCrO3.mcif,SmCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbn}^{\prime}\mathrm{m}^{\prime}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,86.16,5.64,0.698,.,10.1103/PhysRevB.103.144418,,
0.707_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,13.2,1,0.707,.,10.1103/PhysRevB.103.184413,,
0.715_HoCrWO6.mcif,HoCrWO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.46,3.74,0.715,.,10.1016/j.jmmm.2020.167219,,
0.716_HoCrWO6.mcif,HoCrWO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,2/m,-1,Cs,d,d,82.25,1.56,0.716,.,10.1016/j.jmmm.2020.167219,,
0.724_BaCoSiO4.mcif,BaCoSiO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,1,0.724,.,10.1038/s41467-021-25657-6,,
0.726_CsMn2F6.mcif,CsMn2F6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,84.11,5.46,0.726,.,10.1021/jacs.1c04245,,
0.727_CsMn2F6.mcif,CsMn2F6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,22.82,1.21,0.727,.,10.1021/jacs.1c04245,,
0.759_CeFeO3.mcif,CeFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,37.91,0.759,.,10.1088/1361-648X/abe64a,,
0.785_NdVO3.mcif,NdVO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,57.97,2.03,0.785,185834,10.1103/PhysRevB.73.094440,,
0.788_YVO3.mcif,YVO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,32.9,1,0.788,155478,10.1103/PhysRevB.73.094440,,
0.788_YVO3.mcif,YVO3,N,N,X,X,N,3,0.1,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,32.9,1,0.788,155478,10.1103/PhysRevB.73.094440,,
0.791_Sr2TbRuO6.mcif,Sr2TbRuO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.04,1.66,0.791,290794,10.1039/b000689k,,
0.794_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,0.02,4.4,0.794,164512,10.1088/0953-8984/16/43/005,,
0.803_NbMnP.mcif,NbMnP,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}2_{1}^{\prime}}$ (31.125),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,86.65,1,0.803,.,10.1103/PhysRevB.104.174413,,
0.810_Fe2WO6.mcif,Fe2WO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,37.39,1.43,0.81,1147,10.1107/s0567739477001648,,
0.812_Fe2WO6.mcif,Fe2WO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{c}2^{\prime}}$ (30.113),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C_{21},d,d,47.1,1,0.812,.,10.1107/S0567739476001265,,
0.849_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,45.93,2.07,0.849,.,10.1016/j.jallcom.2021.160171,,
0.850_Er5Pd2In4.mcif,Er5Pd2In4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pb}^{\prime}\mathrm{am}^{\prime}}$ (55.358),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,39.49,2.3,0.85,.,10.1016/j.jallcom.2021.160171,,
0.851_C7H14NFeCl4.mcif,C7H14NFeCl4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C_{21},d,d,59.01,1.01,0.851,.,10.1039/d0tc02341h,,
0.854_Gd2Pt2O7.mcif,Gd2Pt2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,90,1,0.854,.,10.1103/PhysRevB.105.094402,,
0.903_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,1,0.903,.,10.1016/j.jmmm.2020.167152,,
0.912_Ho5Ni2In4.mcif,Ho5Ni2In4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pb}^{\prime}\mathrm{a}^{\prime}\mathrm{m}}$ (55.357),${\mathrm{Pbam}}$ (55),altermagnet,AM,mmm,2/m,C_{21},d,d,10.71,2.4,0.912,.,10.1088/0953-8984/27/47/476001,,
0.926_Pr2PdGe6.mcif,Pr2PdGe6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C_{21},d,d,60.6,1,0.926,.,10.1016/j.jmmm.2020.167152,,
0.942_Er2Ge2O7.mcif,Er2Ge2O7,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}4_{1}^{\prime}2_{1}2^{\prime}}$ (92.113),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}^{\prime}2_{1}^{\prime}2}$ (92.115),${\mathrm{P}4_{1}2_{1}2}$ (92),altermagnet,AM,4/mmm,mmm,C_{4z},d,d/g,47.86,1,0.942,19241,10.1103/PhysRevB.101.014420,,
0.948_CaNi3P4O14.mcif,CaNi3P4O14,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,13.08,1.01,0.948,4626,10.1103/PhysRevB.93.184409,,
0.951_LaYbO3.mcif,LaYbO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,40.19,1,0.951,189421,10.1088/0953-8984/25/42/426005,,
0.981_TmVO3.mcif,TmVO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pnma}}$ (62.441),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,1.65,0.981,.,10.1103/PhysRevB.93.054423,,
0.990_HoFeO3.mcif,HoFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,1.63,0.99,239903,10.1103/PhysRev.118.58,,
0.992_HoFeO3.mcif,HoFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,89.66,1.88,0.992,.,10.1063/1.4979710,,
0.993_HoFeO3.mcif,HoFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,18.79,1,0.993,.,10.1016/j.jmmm.2022.169431,,
0.994_HoFeO3.mcif,HoFeO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,2.21,0.994,.,10.1016/j.jmmm.2022.169431,,
0.1000_Fe4O5.mcif,Fe4O5,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,65.81,1.07,0.1,.,10.1038/nchem.2478,,
0.1014_CsNi(NCS)3.mcif,CsNi(NCS)3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{n}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,58.76,1,0.1014,.,10.1039/d2sc06861c,,
0.1043_NdPt6Al3.mcif,NdPt6Al3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2/\mathrm{c}.1}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C_{21},g,g,30.1,1,0.1043,432631,10.1103/PhysRevB.110.144411,,
0.1049_Co(DCOO)2(D2O)2.mcif,Co(DCOO)2(D2O)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}/\mathrm{c}.1}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C_{21},d,d,50.11,2.01,0.1049,.,10.1107/S2052520624008023,,
0.1060_C3H6MnO6.mcif,C3H6MnO6,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pc}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (29.101),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,C_{2z},d,d,1.33,1,0.106,.,10.3390/magnetochemistry10120109,,
0.1063_Fe2(SeO3)3(H2O)3.mcif,Fe2(SeO3)3(H2O)3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cc}}$ (9.37),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,42.56,2.07,0.1063,.,10.1063/5.0241243,,
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,X,N,1,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsI,N,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7.24),${\mathrm{Pc}}$ (7),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0.18,1,0.1067,.,10.1103/PhysRevMaterials.7.104406,,Symmetry-disconnected spin lattices or missing connection symop; Symmetry-disconnected spin lattices
0.1067_MnSiN2.mcif,MnSiN2,N,N,X,X,N,3,0.1,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pc}^{\prime}}$ (7.26),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C_{2z},d,d,0.18,1,0.1067,.,10.1103/PhysRevMaterials.7.104406,,
0.1068_LuCrO3.mcif,LuCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{21},d,d,8.35,1,0.1068,.,10.1107/S2052520624006711,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,C_{2z},d,d,19.42,1,1.0.3,.,10.1103/physrevb.12.5007,,
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Ama}2}$ (40),altermagnet,AM,mmm,2/m,Cs,d,d,19.42,1,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.3_CsCoBr3.mcif,CsCoBr3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,19.42,1,1.0.3,.,10.1103/physrevb.12.5007,,Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,1.49,1.0.4,59371,10.1103/physrevb.7.2024,,
1.0.4_CsNiCl3.mcif,CsNiCl3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,mmm,2/m,C_{21},d,d,59.49,1.49,1.0.4,59371,10.1103/physrevb.7.2024,,
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{2z},d,d,79.49,1,1.0.31,260109,10.1038/s41467-021-21154-y,,
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,79.49,1,1.0.31,260109,10.1038/s41467-021-21154-y,,
1.0.31_EuIn2As2.mcif,EuIn2As2,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,79.49,1,1.0.31,260109,10.1038/s41467-021-21154-y,,"Issues encountered while parsing CIF: 13 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys.; Mismatch g vs. d in wave classification"
1.0.32_EuIn2As2.mcif,EuIn2As2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{1}22}$ (178),altermagnet,AM,mmm,2/m,C_{21},d,d,60,1,1.0.32,260109,10.1038/s41467-021-21154-y,,
1.0.32_EuIn2As2.mcif,EuIn2As2,N,N,X,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{1}2^{\prime}2^{\prime}}$ (178.159),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.32,260109,10.1038/s41467-021-21154-y,,Mismatch g vs. d in wave classification
1.0.33_FeF3.mcif,FeF3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}/\mathrm{m}}$ (176.143),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}6_{3}/\mathrm{m}}$ (176),altermagnet,AM,2/m,-1,C_{21},d,d,60,1,1.0.33,.,10.1016/0038-1098(86)90836-7,,
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,2/m,-1,Cs,d,d,65.04,1,1.0.34,60261,10.1103/PhysRevB.6.204,,
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,65.04,1,1.0.34,60261,10.1103/PhysRevB.6.204,,
1.0.34_RbNiCl3.mcif,RbNiCl3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,65.04,1,1.0.34,60261,10.1103/PhysRevB.6.204,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}}$ (6),altermagnet,AM,2/m,-1,Cs,d,d,60,1,1.0.35,2782,10.1063/1.2946992,,
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{P}\overline{6}}$ (174),altermagnet,AM,2/m,-1,Cs,d,d,60,1,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.35_CsMnBr3.mcif,CsMnBr3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}\overline{6}2^{\prime}\mathrm{m}^{\prime}}$ (189.225),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.35,2782,10.1063/1.2946992,,"Issues encountered while parsing CIF: 6 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,2/m,-1,Cs,d,d,79.86,1,1.0.36,15952,10.1016/0022-4596(80)90534-4,,
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,79.86,1,1.0.36,15952,10.1016/0022-4596(80)90534-4,,
1.0.36_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,79.86,1,1.0.36,15952,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,2/m,-1,Cs,d,d,81.79,1,1.0.37,15951,10.1016/0022-4596(80)90534-4,,
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,81.79,1,1.0.37,15951,10.1016/0022-4596(80)90534-4,,
1.0.37_CsMnI3.mcif,CsMnI3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,81.79,1,1.0.37,15951,10.1016/0022-4596(80)90534-4,,"Issues encountered while parsing CIF: 1 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,1,1.0.41,60261,10.1016/0038-1098(70)90505-3,,
1.0.41_RbNiCl3.mcif,RbNiCl3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.41,60261,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Am}^{\prime}\mathrm{a}^{\prime}2}$ (40.207),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,Cs,d,d,60,1,1.0.42,60262,10.1016/0038-1098(70)90505-3,,
1.0.42_CsNiCl3.mcif,CsNiCl3,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.42,60262,10.1016/0038-1098(70)90505-3,,"Issues encountered while parsing CIF: 2 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
1.0.44_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C_{21},d,d,60,1,1.0.44,151442,10.1088/0953-8984/16/49/009,,
1.0.44_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,X,N,3,0.01,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.44,151442,10.1088/0953-8984/16/49/009,,
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,X,N,1,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsI,N,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1.1),${\mathrm{P}1}$ (1),compensated ferrimagnet,FiM,-1,-1,,s,s,60,1,1.0.45,151442,10.1103/PhysRevLett.116.087201,,Symmetry-disconnected spin lattices or missing connection symop; Symmetry-disconnected spin lattices
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,X,N,3,0.0001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{Am}^{\prime}\mathrm{m}2^{\prime}}$ (38.189),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,mmm,2/m,C_{2z},d,d,60,1,1.0.45,151442,10.1103/PhysRevLett.116.087201,,
1.0.45_Ba3CoSb2O9.mcif,Ba3CoSb2O9,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{6}2\mathrm{m}}$ (189.221),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,60,1,1.0.45,151442,10.1103/PhysRevLett.116.087201,,
1.0.46_Ba3MnSb2O9.mcif,Ba3MnSb2O9,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2}$ (5.13),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,Cs,d,d,60.05,1,1.0.46,151441,10.1088/0953-8984/16/49/009,,
1.0.46_Ba3MnSb2O9.mcif,Ba3MnSb2O9,N,N,X,X,N,3,0.001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2}$ (5.13),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C_{21},d,d,60.05,1,1.0.46,151441,10.1088/0953-8984/16/49/009,,
1.0.49_BaCoSiO4.mcif,BaCoSiO4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}6_{3}}$ (173.129),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}6_{3}}$ (173),altermagnet,AM,2/m,-1,C_{21},d,d,60,1,1.0.49,.,10.1038/s41467-021-25657-6,,
2.35_CrSe.mcif,CrSe,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}^{\prime}}$ (6.20),${\mathrm{Pm}}$ (6),altermagnet,AM,2/m,-1,Cs,d,d,57.79,1,2.35,626717,10.1103/PhysRev.122.1402,,
2.35_CrSe.mcif,CrSe,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,Y,Y,RsIII,Y,${\mathrm{P}31\mathrm{m}^{\prime}}$ (157.55),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C_{2z},g,g,57.79,1,2.35,626717,10.1103/PhysRev.122.1402,,"Issues encountered while parsing CIF: 5 fractional coordinates rounded to ideal values to avoid issues with finite precision.
Skipping relative stoichiometry check because CIF does not contain formula keys."
2.61_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C_{21},d,d,72.73,1.09,2.61,.,10.1016/0304-8853(91)90849-6,,
2.62_TbCrO3.mcif,TbCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{Pm}^{\prime}\mathrm{n}^{\prime}2_{1}}$ (31.127),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C_{2z},d,d,90,2.94,2.62,.,10.1016/0038-1098(67)90276-1,,
2.63_DyCrO3.mcif,DyCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,3.18,2.63,16507,10.1051/jphys:01971003204030100,,
2.64_DyCrO3.mcif,DyCrO3,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C_{21},d,d,90,3.51,2.64,28248,10.1051/jphys:0196800290106700,,
3.4_MgCr2O4.mcif,MgCr2O4,N,N,X,X,N,3,0.00001,-1,-1,cartesian,axis,Y,N,Y,RsIII,Y,${\mathrm{P}\overline{4}2^{\prime}\mathrm{m}^{\prime}}$ (111.255),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{P}\overline{4}^{\prime}2^{\prime}\mathrm{m}}$ (111.253),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,S_{4z},d,d/g,70.53,1,3.4,.,10.1103/PhysRevB.1.3116,,


==> symmetry_sup.csv <==
Filename,ChemicalFormula,Disordered,Noncommensurate,Noncollinear,NonzeroTotalMagnetisation,MagneticSpacegroupType,Symprec,SpinRank,Type,AmcheckIsAltermagnet,BNSmcif,BNS,ParentSpacegroup,MagneticPhase,MagneticPhaseShort,GMagneticSystemLaueClass,HHalvingSubgroupLaueClass,AGenopConnectingElement,WaveClass,WaveClassSimple,MAGNDATAId,ICSDId,ReferenceDOI,Notes,Warnings
0.1_LaMnO3.mcif,LaMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime}  \mathrm{m}  \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[0 1 0],d,d,0.1,.,?,,
0.1_LaMnO3.mcif,LaMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime}  \mathrm{m}  \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.1,.,?,,Spglib mcif symmetry mismatch
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.3,.,?,,
0.3_Ca3LiOsO6.mcif,Ca3LiOsO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.3,.,?,,Spglib mcif symmetry mismatch
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0.13,93775,10.1103/physrevlett.100.047601,,
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,1,0.001,1,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs,g?,g,0.13,93775,10.1103/physrevlett.100.047601,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs',g,g,0.13,93775,10.1103/physrevlett.100.047601,,Spglib mcif symmetry mismatch
0.13_Ca3Co2-xMnxO6.mcif,Ca3Co2-xMnxO6,N,N,N,N,3,0.001,0,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,Cs',g?,g,0.13,93775,10.1103/physrevlett.100.047601,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.15_MnF2.mcif,MnF2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  4_{2}^{\prime}/\mathrm{m}  \mathrm{n}  \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.15,68735,10.1139/p10-081,,
0.15_MnF2.mcif,MnF2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  4_{2}^{\prime}/\mathrm{m}  \mathrm{n}  \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.15,68735,10.1139/p10-081,,Spglib mcif symmetry mismatch
0.21_PbNiO3.mcif,PbNiO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs,g,g,0.21,.,10.1103/physrevb.86.014116,,
0.21_PbNiO3.mcif,PbNiO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{R}  3\mathrm{c}}$ (161.69),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs',g,g,0.21,.,10.1103/physrevb.86.014116,,Spglib mcif symmetry mismatch
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{c}  2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs',d,d,0.23,55666,10.1088/0953-8984/16/29/023,,
0.23_Ca3Mn2O7.mcif,Ca3Mn2O7,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{c}  2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}2_{1}}$ (36.176),${\mathrm{Cmc}2_{1}}$ (36),altermagnet,AM,mmm,2/m,Cs',d,d,0.23,55666,10.1088/0953-8984/16/29/023,,Spglib mcif symmetry mismatch
0.25_NaOsO3.mcif,NaOsO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime}  \mathrm{m}  \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.25,.,10.1103/physrevlett.108.257209,,
0.25_NaOsO3.mcif,NaOsO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime}  \mathrm{m}  \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.25,.,10.1103/physrevlett.108.257209,,Spglib mcif symmetry mismatch
0.45_La2NiO4.mcif,La2NiO4,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  \mathrm{c}^{\prime}  \mathrm{c}^{\prime}  \mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{c}^{\prime}\mathrm{n}}$ (56.369),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C2z,d?,d,0.45,69753,10.1088/0953-8984/3/19/002,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.45_La2NiO4.mcif,La2NiO4,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \mathrm{c}^{\prime}  \mathrm{c}^{\prime}  \mathrm{n}}$ (56.369),${\mathrm{Pc}^{\prime}\mathrm{cn}^{\prime}}$ (56.370),${\mathrm{P}4_{2}/\mathrm{ncm}}$ (138),altermagnet,AM,mmm,2/m,C2z',d?,d,0.45,69753,10.1088/0953-8984/3/19/002,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.50_MnTiO3.mcif,MnTiO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  \mathrm{c}^{\prime}}$ (9.39),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs',g,g,0.50,.,10.1103/physrevb.88.104416,,
0.50_MnTiO3.mcif,MnTiO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  \mathrm{c}^{\prime}}$ (9.39),${\mathrm{R}3\mathrm{c}^{\prime}}$ (161.71),${\mathrm{R}3\mathrm{c}}$ (161),altermagnet,AM,-3m,-3,Cs',g,g,0.50,.,10.1103/physrevb.88.104416,,Spglib mcif symmetry mismatch
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,1e-05,1,RsI,N,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{m}  2^{\prime}}$ (35.167),${\mathrm{P}2^{\prime}}$ (3.3),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0.56,.,10.1103/physrevb.86.104401,,Spglib mcif symmetry mismatch
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.001,1,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{m}  2^{\prime}}$ (35.167),${\mathrm{Cm}^{\prime}\mathrm{m}2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,Cs,g,d/g,0.56,.,10.1103/physrevb.86.104401,,
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,1,1e-05,0,RsI,N,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{m}  2^{\prime}}$ (35.167),${\mathrm{P}2}$ (3.1),${\mathrm{P}2}$ (3),compensated ferrimagnet,FiM,2/m,2/m,,s,s,0.56,.,10.1103/physrevb.86.104401,,Spglib mcif symmetry mismatch
0.56_Ba2CoGe2O7.mcif,Ba2CoGe2O7,N,N,N,N,3,0.001,0,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{m}  2^{\prime}}$ (35.167),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C2[1 0 0]',g,d/g,0.56,.,10.1103/physrevb.86.104401,,Spglib mcif symmetry mismatch
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,N,3,1e-05,1,RsI,N,${\mathrm{I}  \mathrm{b}^{\prime}  \mathrm{a}  2^{\prime}}$ (45.237),${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),compensated ferrimagnet,FiM,4/mmm,mmm,,s,s,0.62,182224,10.1103/physrevb.89.094402,,
0.62_SrMn2V2O8.mcif,SrMn2V2O8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I}  \mathrm{b}^{\prime}  \mathrm{a}  2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.62,182224,10.1103/physrevb.89.094402,,Spglib mcif symmetry mismatch
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.65,.,10.1021/cm800009s,,
0.65_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.65,.,10.1021/cm800009s,,Spglib mcif symmetry mismatch
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,1,1e-05,1,RsI,N,${\mathrm{P}  \overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),compensated ferrimagnet,FiM,-3m,-3,,s,s,0.66,.,10.1021/cm800009s,,
0.66_Fe2O3-alpha.mcif,Fe2O3-alpha,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \overline{1}}$ (2.4),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.66,.,10.1021/cm800009s,,Spglib mcif symmetry mismatch
0.79_CaIrO3.mcif,CaIrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{c}  \mathrm{m}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d,d,0.79,160816,10.1103/PhysRevLett.110.217212,,
0.79_CaIrO3.mcif,CaIrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  \mathrm{m}^{\prime}  \mathrm{c}  \mathrm{m}^{\prime}}$ (63.464),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d,d,0.79,160816,10.1103/PhysRevLett.110.217212,,Spglib mcif symmetry mismatch
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P}  2_{1}}$ (4.7),${\mathrm{P}2_{1}}$ (4.7),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,(),d,d,0.83,95751,10.1016/S1293-2558(02)01347-X,,
0.83_LiFeP2O7.mcif,LiFeP2O7,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  2_{1}}$ (4.7),${\mathrm{P}2_{1}^{\prime}}$ (4.9),${\mathrm{P}2_{1}}$ (4),altermagnet,AM,2/m,-1,(),d,d,0.83,95751,10.1016/S1293-2558(02)01347-X,,Spglib mcif symmetry mismatch
0.105_ErVO3.mcif,ErVO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P}  2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C2[0 1 0],d?,d,0.105,185838,10.1103/PhysRevB.83.064404,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.105_ErVO3.mcif,ErVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{Pnma}}$ (62),altermagnet,AM,2/m,-1,C2[0 1 0]',d?,d,0.105,185838,10.1103/PhysRevB.83.064404,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.112_FeBO3.mcif,FeBO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.112,34474,10.1016/0038-1098(70)90469-2,,
0.112_FeBO3.mcif,FeBO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.112,34474,10.1016/0038-1098(70)90469-2,,Spglib mcif symmetry mismatch
0.113_NiCO3.mcif,NiCO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0],g,g,0.113,173985,10.1103/PhysRevB.28.4016,,
0.113_NiCO3.mcif,NiCO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.113,173985,10.1103/PhysRevB.28.4016,,Spglib mcif symmetry mismatch
0.114_CoCO3.mcif,CoCO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0],g,g,0.114,61066,10.1088/0022-3719/6/8/008,,
0.114_CoCO3.mcif,CoCO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.114,61066,10.1088/0022-3719/6/8/008,,Spglib mcif symmetry mismatch
0.115_MnCO3.mcif,MnCO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0],g,g,0.115,.,10.1088/0370-1328/92/1/319,,
0.115_MnCO3.mcif,MnCO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C}  2/\mathrm{c}}$ (15.85),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.115,.,10.1088/0370-1328/92/1/319,,Spglib mcif symmetry mismatch
0.116_FeCO3.mcif,FeCO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{R}  \overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0],g,g,0.116,100678,?,,
0.116_FeCO3.mcif,FeCO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{R}  \overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.116,100678,?,,Spglib mcif symmetry mismatch
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  6_{3}^{\prime}/\mathrm{m}^{\prime}  \mathrm{m}^{\prime}  \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,
0.118_Ba5Co5ClO13.mcif,Ba5Co5ClO13,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  6_{3}^{\prime}/\mathrm{m}^{\prime}  \mathrm{m}^{\prime}  \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.118,99371,10.1016/j.solidstatesciences.2007.12.032,,Spglib mcif symmetry mismatch
0.128_FeSO4F.mcif,FeSO4F,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C}  2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.128,182945,10.1021/cm200465u,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  \mathrm{n}  \mathrm{n}^{\prime}  \mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pnn}^{\prime}\mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.131,.,10.1103/PhysRevB.67.144406,,
0.131_Mn(N(CN2))2.mcif,Mn(N(CN2))2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \mathrm{n}  \mathrm{n}^{\prime}  \mathrm{m}^{\prime}}$ (58.398),${\mathrm{Pn}^{\prime}\mathrm{n}^{\prime}\mathrm{m}}$ (58.397),${\mathrm{Pnnm}}$ (58),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.131,.,10.1103/PhysRevB.67.144406,,Spglib mcif symmetry mismatch
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{F}  \mathrm{d}^{\prime}  \mathrm{d}^{\prime}  2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C2z,d,d,0.137,.,10.1103/PhysRevB.92.024423,,
0.137_Cu2V2O7.mcif,Cu2V2O7,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{F}  \mathrm{d}^{\prime}  \mathrm{d}^{\prime}  2}$ (43.227),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{Fdd}2}$ (43),altermagnet,AM,mmm,2/m,C2z',d,d,0.137,.,10.1103/PhysRevB.92.024423,,Spglib mcif symmetry mismatch
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P}  2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.148,97488,10.1016/S0022-4596(03)00081-1,,
0.148_La2LiRuO6.mcif,La2LiRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.148,97488,10.1016/S0022-4596(03)00081-1,,Spglib mcif symmetry mismatch
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{I}  4_{1}^{\prime}/\mathrm{a}  \mathrm{m}^{\prime}  \mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{am}^{\prime}\mathrm{d}}$ (141.554),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C4z',d?,d/g,0.154,97533,10.1016/S0022-4596(03)00384-0,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.154_Er2Ru2O7.mcif,Er2Ru2O7,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I}  4_{1}^{\prime}/\mathrm{a}  \mathrm{m}^{\prime}  \mathrm{d}}$ (141.554),${\mathrm{I}4_{1}^{\prime}/\mathrm{amd}^{\prime}}$ (141.555),${\mathrm{Fd}\overline{3}\mathrm{m}}$ (227),altermagnet,AM,4/mmm,mmm,C4z',d?,d/g,0.154,97533,10.1016/S0022-4596(03)00384-0,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.178_CoF2.mcif,CoF2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.178,98786,10.1107/S0108767303022803,,
0.178_CoF2.mcif,CoF2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.178,98786,10.1107/S0108767303022803,,Spglib mcif symmetry mismatch
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  4^{\prime}/\mathrm{n}  \mathrm{b}  \mathrm{m}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.189,.,10.1021/acs.inorgchem.6b02905,,
0.189_CeMn2Ge4O12.mcif,CeMn2Ge4O12,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  4^{\prime}/\mathrm{n}  \mathrm{b}  \mathrm{m}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.189,.,10.1021/acs.inorgchem.6b02905,,Spglib mcif symmetry mismatch
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \overline{4} 2_{1} \mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C2[1 0 0],g,d/g,0.229,.,10.1021/acs.inorgchem.8b03195,,
0.229_Ba2MnSi2O7.mcif,Ba2MnSi2O7,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \overline{4} 2_{1} \mathrm{m}}$ (113.267),${\mathrm{P}\overline{4}2_{1}^{\prime}\mathrm{m}^{\prime}}$ (113.271),${\mathrm{P}\overline{4}2_{1}\mathrm{m}}$ (113),altermagnet,AM,4/mmm,4/m,C2[1 0 0]',g,d/g,0.229,.,10.1021/acs.inorgchem.8b03195,,Spglib mcif symmetry mismatch
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.239,96219,10.1103/PhysRevB.96.184426,,
0.239_Ca3LiRuO6.mcif,Ca3LiRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.239,96219,10.1103/PhysRevB.96.184426,,Spglib mcif symmetry mismatch
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z,d,d,0.241,79429,10.1103/PhysRevB.44.4716,,
0.241_Y2Cu2O5.mcif,Y2Cu2O5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.241,79429,10.1103/PhysRevB.44.4716,,Spglib mcif symmetry mismatch
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z,d,d,0.254,248006,10.1021/acs.jpcc.9b04368,,
0.254_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.254,248006,10.1021/acs.jpcc.9b04368,,Spglib mcif symmetry mismatch
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a}^{\prime} 2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (33.148),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z,d,d,0.255,248006,10.1021/acs.jpcc.9b04368,,
0.255_[C(ND2)3]Cu(DCOO)3.mcif,[C(ND2)3]\allowbreak Cu(DCOO)3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a}^{\prime} 2_{1}}$ (33.148),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.255,248006,10.1021/acs.jpcc.9b04368,,Spglib mcif symmetry mismatch
0.260_CuFePO5.mcif,CuFePO5,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.260,93582,10.1007/s100510170093,,
0.260_CuFePO5.mcif,CuFePO5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.260,93582,10.1007/s100510170093,,Spglib mcif symmetry mismatch
0.261_NiFePO5.mcif,NiFePO5,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.261,93581,10.1007/s100510170093,,
0.261_NiFePO5.mcif,NiFePO5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.261,93581,10.1007/s100510170093,,Spglib mcif symmetry mismatch
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.263,32641,10.1021/ja00041a027,,
0.263_Fe2PO5.mcif,Fe2PO5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.263,32641,10.1021/ja00041a027,,Spglib mcif symmetry mismatch
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.301,195658,10.1039/c5dt02026c,,
0.301_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.301,195658,10.1039/c5dt02026c,,Spglib mcif symmetry mismatch
0.303_BaCrF5.mcif,BaCrF5,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}^{\prime} 2_{1}^{\prime} 2_{1}}$ (19.27),${\mathrm{P}2_{1}^{\prime}2_{1}^{\prime}2_{1}}$ (19.27),${\mathrm{P}2_{1}2_{1}2_{1}}$ (19),altermagnet,AM,mmm,2/m,C2z,d,d,0.303,31705,?,,
0.307_ScCrO3.mcif,ScCrO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.307,.,10.1103/PhysRevB.95.054432,,
0.307_ScCrO3.mcif,ScCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.307,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.308_InCrO3.mcif,InCrO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.308,.,10.1103/PhysRevB.95.054432,,
0.308_InCrO3.mcif,InCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.308,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.309_TlCrO3.mcif,TlCrO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.309,.,10.1103/PhysRevB.95.054432,,
0.309_TlCrO3.mcif,TlCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.309,.,10.1103/PhysRevB.95.054432,,Spglib mcif symmetry mismatch
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 4^{\prime}/\mathrm{n} \mathrm{b} \mathrm{m}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nbm}^{\prime}}$ (125.367),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.315,257623,10.1039/c7dt00975e,,
0.315_ZrMn2Ge4O12.mcif,ZrMn2Ge4O12,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 4^{\prime}/\mathrm{n} \mathrm{b} \mathrm{m}^{\prime}}$ (125.367),${\mathrm{P}4^{\prime}/\mathrm{nb}^{\prime}\mathrm{m}}$ (125.366),${\mathrm{P}4/\mathrm{nbm}}$ (125),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.315,257623,10.1039/c7dt00975e,,Spglib mcif symmetry mismatch
0.323_LaCrO3.mcif,LaCrO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.323,180183,10.1016/j.materresbull.2010.11.016,,
0.323_LaCrO3.mcif,LaCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.323,180183,10.1016/j.materresbull.2010.11.016,,Spglib mcif symmetry mismatch
0.329_RbMnF4.mcif,RbMnF4,N,N,N,N,1,1e-05,1,RsI,N,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),compensated ferrimagnet,FiM,2/m,-1,,s,s,0.329,73587,10.1088/0953-8984/5/28/007,,
0.329_RbMnF4.mcif,RbMnF4,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.329,73587,10.1088/0953-8984/5/28/007,,Spglib mcif symmetry mismatch
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.331,4182,10.1051/jphys:01975003605037900,,
0.331_Fe2Mo3O8.mcif,Fe2Mo3O8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.331,4182,10.1051/jphys:01975003605037900,,Spglib mcif symmetry mismatch
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (186.205),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.332,10143,10.1051/jphys:01975003605037900,,
0.332_Co2Mo3O8.mcif,Co2Mo3O8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (186.205),${\mathrm{P}6_{3}^{\prime}\mathrm{mc}^{\prime}}$ (186.206),${\mathrm{P}6_{3}\mathrm{mc}}$ (186),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.332,10143,10.1051/jphys:01975003605037900,,Spglib mcif symmetry mismatch
0.334_CoF3.mcif,CoF3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{R} \overline{3} \mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0],g,g,0.334,.,10.1016/j.physb.2017.11.082,,
0.334_CoF3.mcif,CoF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{R} \overline{3} \mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.334,.,10.1016/j.physb.2017.11.082,,Spglib mcif symmetry mismatch
0.335_FeF3.mcif,FeF3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.335,.,10.1016/j.physb.2017.11.082,,
0.335_FeF3.mcif,FeF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.335,.,10.1016/j.physb.2017.11.082,,Spglib mcif symmetry mismatch
0.336_NdFeO3.mcif,NdFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.336,153441,10.1088/0953-8984/17/29/002,,
0.336_NdFeO3.mcif,NdFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.336,153441,10.1088/0953-8984/17/29/002,,Spglib mcif symmetry mismatch
0.345_Tb2C3.mcif,Tb2C3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{F} \mathrm{d}^{\prime} \mathrm{d} 2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}2^{\prime}}$ (43.226),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet_candidate,AM,m-3m,2/m,Cs,i?,i,0.345,74663,10.1063/1.1675373,,Parent spacegroup has operations that cannot be assigned inside or outside halving group; Combination of laue groups (m-3m and 2/m) not found in loopkup table.; Mismatch in wave classification: None vs. i
0.345_Tb2C3.mcif,Tb2C3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{F} \mathrm{d}^{\prime} \mathrm{d} 2^{\prime}}$ (43.226),${\mathrm{Fd}^{\prime}\mathrm{d}^{\prime}2}$ (43.227),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet_candidate,AM,m-3m,2/m,Cs',i?,i,0.345,74663,10.1063/1.1675373,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group; Combination of laue groups (m-3m and 2/m) not found in loopkup table.; Mismatch in wave classification: None vs. i
0.351_TbFeO3.mcif,TbFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.351,22311,10.1016/0038-1098(67)90276-1,,
0.351_TbFeO3.mcif,TbFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.351,22311,10.1016/0038-1098(67)90276-1,,Spglib mcif symmetry mismatch
0.354_TbCrO3.mcif,TbCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.354,.,10.1016/0022-3697(67)90238-7,,
0.354_TbCrO3.mcif,TbCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.354,.,10.1016/0022-3697(67)90238-7,,Spglib mcif symmetry mismatch
0.358_CaFe5O7.mcif,CaFe5O7,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}/\mathrm{m}}$ (11),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.358,258572,10.1016/j.jssc.2016.12.021,,
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.361,.,10.1103/PhysRevB.94.134404,,
0.361_Sr3LiRuO6.mcif,Sr3LiRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.361,.,10.1103/PhysRevB.94.134404,,Spglib mcif symmetry mismatch
0.379_SmFeO3.mcif,SmFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.379,252077,10.1103/PhysRevLett.113.217203,,
0.379_SmFeO3.mcif,SmFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.379,252077,10.1103/PhysRevLett.113.217203,,Spglib mcif symmetry mismatch
0.380_SmFeO3.mcif,SmFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.380,252078,10.1103/PhysRevLett.113.217203,,
0.380_SmFeO3.mcif,SmFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.380,252078,10.1103/PhysRevLett.113.217203,,Spglib mcif symmetry mismatch
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.392,91881,10.1016/j.jssc.2020.121357,,
0.392_Fe3(PO4)2(OH)2.mcif,Fe3(PO4)2(OH)2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.392,91881,10.1016/j.jssc.2020.121357,,Spglib mcif symmetry mismatch
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{m}^{\prime} \mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cmm}^{\prime}\mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.402,190551,10.1088/0953-8984/15/50/0032003,,
0.402_Sr4Fe4O11.mcif,Sr4Fe4O11,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{m}^{\prime} \mathrm{m}^{\prime}}$ (65.486),${\mathrm{Cm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (65.485),${\mathrm{Cmmm}}$ (65),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.402,190551,10.1088/0953-8984/15/50/0032003,,Spglib mcif symmetry mismatch
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.404,.,10.1103/PhysRevB.94.134404,,
0.404_Sr3NaRuO6.mcif,Sr3NaRuO6,N,N,N,N,3,0.001,0,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.404,.,10.1103/PhysRevB.94.134404,,Spglib mcif symmetry mismatch
0.405_CsCoF4.mcif,CsCoF4,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{I} \overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}^{\prime}}$ (82.41),${\mathrm{I}\overline{4}\mathrm{c}2}$ (120),altermagnet,AM,4/mmm,mmm,S4z',d,d/g,0.405,86430,10.1016/0022-4596(91)90271-I,,
0.416_LaCrO3.mcif,LaCrO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{R} \overline{3} \mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0],g,g,0.416,.,10.1103/PhysRevLett.106.057201,,
0.416_LaCrO3.mcif,LaCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{R} \overline{3} \mathrm{c}}$ (167.103),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.416,.,10.1103/PhysRevLett.106.057201,,Spglib mcif symmetry mismatch
0.417_LaCrO3.mcif,LaCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.417,.,10.1103/PhysRevLett.106.057201,,
0.417_LaCrO3.mcif,LaCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.417,.,10.1103/PhysRevLett.106.057201,,Spglib mcif symmetry mismatch
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.420,202867,10.1016/0022-4596(89)90133-3,,
0.420_Sr2LuRuO6.mcif,Sr2LuRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.420,202867,10.1016/0022-4596(89)90133-3,,Spglib mcif symmetry mismatch
0.432_KMnF3.mcif,KMnF3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.432,31498,10.1016/j.jallcom.2020.155935,,
0.432_KMnF3.mcif,KMnF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.432,31498,10.1016/j.jallcom.2020.155935,,Spglib mcif symmetry mismatch
0.433_KMnF3.mcif,KMnF3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{I} 4/\mathrm{m} \mathrm{c} \mathrm{m}}$ (140.541),${\mathrm{I}4/\mathrm{mcm}}$ (140.541),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C2[0 1 0],g,d/g,0.433,.,10.1016/j.jallcom.2020.155935,,
0.433_KMnF3.mcif,KMnF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} 4/\mathrm{m} \mathrm{c} \mathrm{m}}$ (140.541),${\mathrm{I}4/\mathrm{mc}^{\prime}\mathrm{m}^{\prime}}$ (140.547),${\mathrm{I}4/\mathrm{mcm}}$ (140),altermagnet,AM,4/mmm,4/m,C2[0 1 0]',g,d/g,0.433,.,10.1016/j.jallcom.2020.155935,,Spglib mcif symmetry mismatch
0.434_K2ReI6.mcif,K2ReI6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.434,235193,10.1021/acs.jpcc.8b1137,,
0.434_K2ReI6.mcif,K2ReI6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.434,235193,10.1021/acs.jpcc.8b1137,,Spglib mcif symmetry mismatch
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{I} \overline{4} 2 \mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C2[1 0 0],g?,d/g,0.448,.,10.1016/j.jallcom.2009.06.191,,Parent spacegroup has operations that cannot be assigned inside or outside halving group; Mismatch in wave classification: g vs. d
0.448_Ce4Ge3.mcif,Ce4Ge3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \overline{4} 2 \mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,4/m,C2[1 0 0]',g?,d/g,0.448,.,10.1016/j.jallcom.2009.06.191,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group; Mismatch in wave classification: g vs. d
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.475,90499,10.1088/0953-8984/12/14/302,,
0.475_Sr2TbIrO6.mcif,Sr2TbIrO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.475,90499,10.1088/0953-8984/12/14/302,,Spglib mcif symmetry mismatch
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,N,3,1e-05,1,RsI,N,${\mathrm{P} \mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{m}}$ (47.252),${\mathrm{Pm}^{\prime}\mathrm{m}^{\prime}\mathrm{m}}$ (47.252),${\mathrm{P}4/\mathrm{mmm}}$ (123),compensated ferrimagnet,FiM,4/mmm,mmm,,s,s,0.499,432804,10.1021/acs.inorgchem.7b02901,,
0.499_UCr2Si2C.mcif,UCr2Si2C,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{m}}$ (47.252),${\mathrm{P}4^{\prime}/\mathrm{mmm}^{\prime}}$ (123.343),${\mathrm{P}4/\mathrm{mmm}}$ (123),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.499,432804,10.1021/acs.inorgchem.7b02901,,Spglib mcif symmetry mismatch
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 4_{2}^{\prime}/\mathrm{m} \mathrm{n} \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.501,28244,10.1103/PhysRevB.6.1968,,
0.501_LiFe2F6.mcif,LiFe2F6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 4_{2}^{\prime}/\mathrm{m} \mathrm{n} \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.501,28244,10.1103/PhysRevB.6.1968,,Spglib mcif symmetry mismatch
0.513_YRuO3.mcif,YRuO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.513,.,10.1103/PhysRevMaterials.4.091402,,
0.513_YRuO3.mcif,YRuO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.513,.,10.1103/PhysRevMaterials.4.091402,,Spglib mcif symmetry mismatch
0.528_CrSb.mcif,CrSb,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.528,626689,10.1039/d0dt03277h,,
0.528_CrSb.mcif,CrSb,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.528,626689,10.1039/d0dt03277h,,Spglib mcif symmetry mismatch
0.553_K2ReI6.mcif,K2ReI6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.553,235193,10.1021/acs.jpcc.8b11371,,
0.553_K2ReI6.mcif,K2ReI6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.553,235193,10.1021/acs.jpcc.8b11371,,Spglib mcif symmetry mismatch
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{I} \mathrm{m} \mathrm{m} 2}$ (44.229),${\mathrm{Imm}2}$ (44.229),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C2z,d,d,0.575,202194,10.1016/0022-4596(87)90193-9,,
0.575_ZnFeF5(H2O)2.mcif,ZnFeF5(H2O)2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \mathrm{m} \mathrm{m} 2}$ (44.229),${\mathrm{Im}^{\prime}\mathrm{m}2^{\prime}}$ (44.231),${\mathrm{Imm}2}$ (44),altermagnet,AM,mmm,2/m,C2z',d,d,0.575,202194,10.1016/0022-4596(87)90193-9,,Spglib mcif symmetry mismatch
0.581_FeF3.mcif,FeF3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[0 1 0]',g,g,0.581,41120,10.1016/0038-1098(86)90836-7,,
0.581_FeF3.mcif,FeF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{R}\overline{3}\mathrm{c}^{\prime}}$ (167.107),${\mathrm{R}\overline{3}\mathrm{c}}$ (167),altermagnet,AM,-3m,-3,C2[1 1 0]',g,g,0.581,41120,10.1016/0038-1098(86)90836-7,,Spglib mcif symmetry mismatch
0.582_Fe3F8(H2O)2.mcif,Fe3F8(H2O)2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2^{\prime}/\mathrm{m}^{\prime}}$ (12.62),${\mathrm{C}2/\mathrm{m}}$ (12),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.582,.,10.1016/0304-8853(91)90849-6,,
0.586_YCrO3.mcif,YCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.586,251107,10.1063/1.1708325,,
0.586_YCrO3.mcif,YCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.586,251107,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.587_TmCrO3.mcif,TmCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.587,251103,10.1063/1.1708325,,
0.587_TmCrO3.mcif,TmCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.587,251103,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.591_ErCrO3.mcif,ErCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.591,28487,10.1063/1.1708325,,
0.591_ErCrO3.mcif,ErCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.591,28487,10.1063/1.1708325,,Spglib mcif symmetry mismatch
0.592_DyCrO3.mcif,DyCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.592,16506,10.1051/jphys:01971003204030100,,
0.592_DyCrO3.mcif,DyCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.592,16506,10.1051/jphys:01971003204030100,,Spglib mcif symmetry mismatch
0.607_RuO2.mcif,RuO2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 4_{2}^{\prime}/\mathrm{m} \mathrm{n} \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mnm}^{\prime}}$ (136.499),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.607,.,10.1103/PhysRevLett.118.077201,,
0.607_RuO2.mcif,RuO2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 4_{2}^{\prime}/\mathrm{m} \mathrm{n} \mathrm{m}^{\prime}}$ (136.499),${\mathrm{P}4_{2}^{\prime}/\mathrm{mn}^{\prime}\mathrm{m}}$ (136.498),${\mathrm{P}4_{2}/\mathrm{mnm}}$ (136),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.607,.,10.1103/PhysRevLett.118.077201,,Spglib mcif symmetry mismatch
0.608_PrMnO3.mcif,PrMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[0 1 0],d,d,0.608,15718,10.3406/bulmi.1968.6239,,
0.608_PrMnO3.mcif,PrMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.608,15718,10.3406/bulmi.1968.6239,,Spglib mcif symmetry mismatch
0.609_NdMnO3.mcif,NdMnO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{m}}$ (11.50),${\mathrm{P}2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[0 1 0],d,d,0.609,15719,10.3406/bulmi.1968.6239,,
0.609_NdMnO3.mcif,NdMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{m}}$ (11.50),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.609,15719,10.3406/bulmi.1968.6239,,Spglib mcif symmetry mismatch
0.642_LaMnO3.mcif,LaMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[0 1 0],d,d,0.642,16281,10.1016/0022-4596(71)90034-X,,
0.642_LaMnO3.mcif,LaMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.642,16281,10.1016/0022-4596(71)90034-X,,Spglib mcif symmetry mismatch
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.671,55715,10.1039/b301935g,,
0.671_Sr2TmRuO6.mcif,Sr2TmRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.671,55715,10.1039/b301935g,,Spglib mcif symmetry mismatch
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{I} \overline{4}^{\prime} 2 \mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2\mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,S4z',d?,d/g,0.681,162009,10.1016/j.jmmm.2008.08.102,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.681_Ce4Sb3.mcif,Ce4Sb3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \overline{4}^{\prime} 2 \mathrm{d}^{\prime}}$ (122.336),${\mathrm{I}\overline{4}^{\prime}2^{\prime}\mathrm{d}}$ (122.335),${\mathrm{I}\overline{4}3\mathrm{d}}$ (220),altermagnet,AM,4/mmm,mmm,S4z',d?,d/g,0.681,162009,10.1016/j.jmmm.2008.08.102,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{cm}^{\prime}}$ (63.464),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.706,.,10.1103/PhysRevMaterials.3.114411,,
0.706_Tb2Ir3Ga9.mcif,Tb2Ir3Ga9,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (63.464),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (63.462),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.706,.,10.1103/PhysRevMaterials.3.114411,,Spglib mcif symmetry mismatch
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.708,42657,10.1016/0022-4596(71)90019-3,,Spglib mcif symmetry mismatch
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,0.001,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.708,42657,10.1016/0022-4596(71)90019-3,,
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.708,42657,10.1016/0022-4596(71)90019-3,,Spglib mcif symmetry mismatch
0.708_CrNb4S8.mcif,CrNb4S8,N,N,N,N,3,0.001,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.708,42657,10.1016/0022-4596(71)90019-3,,Spglib mcif symmetry mismatch
0.712_VNb3S6.mcif,VNb3S6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime} 2^{\prime} 2_{1}}$ (20.33),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2z,d,d,0.712,42650,10.1103/PhysRevMaterials.4.054416,,
0.712_VNb3S6.mcif,VNb3S6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2^{\prime} 2^{\prime} 2_{1}}$ (20.33),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2z',d,d,0.712,42650,10.1103/PhysRevMaterials.4.054416,,Spglib mcif symmetry mismatch
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.714,.,10.1021/acs.chemmater.1c01669,,
0.714_Li2Ni(SO4)2.mcif,Li2Ni(SO4)2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.714,.,10.1021/acs.chemmater.1c01669,,Spglib mcif symmetry mismatch
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{c}}$ (9.37),${\mathrm{Cc}}$ (9.37),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs,d,d,0.722,.,10.1039/d1cc02782d,,
0.722_Mn4Nb2O9.mcif,Mn4Nb2O9,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{c}}$ (9.37),${\mathrm{Cc}^{\prime}}$ (9.39),${\mathrm{Cc}}$ (9),altermagnet,AM,2/m,-1,Cs',d,d,0.722,.,10.1039/d1cc02782d,,Spglib mcif symmetry mismatch
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C} 2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15.85),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.747,.,10.1103/PhysRevB.103.014437,,
0.747_Ba3CoIr2O9.mcif,Ba3CoIr2O9,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2/\mathrm{c}}$ (15.85),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.747,.,10.1103/PhysRevB.103.014437,,Spglib mcif symmetry mismatch
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.748,69091,10.1016/0022-4596(90)90309-L,,
0.748_Ba3NiRu2O9.mcif,Ba3NiRu2O9,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.748,69091,10.1016/0022-4596(90)90309-L,,Spglib mcif symmetry mismatch
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.755,.,10.1021/acs.inorgchem.1c01074,,
0.755_Mn2SeO3F2.mcif,Mn2SeO3F2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.755,.,10.1021/acs.inorgchem.1c01074,,Spglib mcif symmetry mismatch
0.757_CeFeO3.mcif,CeFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.757,.,10.1088/1361-648X/abe64a,,
0.757_CeFeO3.mcif,CeFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.757,.,10.1088/1361-648X/abe64a,,Spglib mcif symmetry mismatch
0.758_CeFeO3.mcif,CeFeO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.758,.,10.1088/1361-648X/abe64a,,
0.758_CeFeO3.mcif,CeFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.758,.,10.1088/1361-648X/abe64a,,Spglib mcif symmetry mismatch
0.760_FeOHSO4.mcif,FeOHSO4,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2^{\prime}/\mathrm{c}^{\prime}}$ (15.89),${\mathrm{C}2/\mathrm{c}}$ (15),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.760,.,10.1021/acs.inorgchem.1c02544,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.784,153431,10.1016/S0921-4526(96)01066-6,,
0.784_NdCoO3.mcif,NdCoO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.784,153431,10.1016/S0921-4526(96)01066-6,,Spglib mcif symmetry mismatch
0.786_NdVO3.mcif,NdVO3,N,N,N,N,3,1e-05,1,RsI,N,${\mathrm{P} 2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{P}2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pnma}}$ (62),compensated ferrimagnet,FiM,mmm,2/m,,s,s,0.786,185834,10.1103/PhysRevB.73.094440,,
0.786_NdVO3.mcif,NdVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}^{\prime}/\mathrm{m}^{\prime}}$ (11.54),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.786,185834,10.1103/PhysRevB.73.094440,,Spglib mcif symmetry mismatch
0.787_YVO3.mcif,YVO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.787,155476,10.1103/PhysRevB.73.094440,,
0.787_YVO3.mcif,YVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.787,155476,10.1103/PhysRevB.73.094440,,Spglib mcif symmetry mismatch
0.790_Sr2DyRuO6.mcif,Sr2DyRuO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.790,188479,10.1103/PhysRevB.101.094413,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.792,90654,10.1039/A909096G,,
0.792_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.792,90654,10.1039/A909096G,,Spglib mcif symmetry mismatch
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.793,90655,10.1039/A909096G,,
0.793_Sr2HoRuO6.mcif,Sr2HoRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.793,90655,10.1039/A909096G,,Spglib mcif symmetry mismatch
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.795,.,10.1016/j.jssc.2017.03.001,,
0.795_Sr2YRuO6.mcif,Sr2YRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.795,.,10.1016/j.jssc.2017.03.001,,Spglib mcif symmetry mismatch
0.800_MnTe.mcif,MnTe,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z,d,d,0.800,43541,10.1051/jphys:01964002505056800,,
0.800_MnTe.mcif,MnTe,N,N,N,N,1,0.001,1,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{Cmcm}}$ (63.457),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C2z,g,g,0.800,43541,10.1051/jphys:01964002505056800,,
0.800_MnTe.mcif,MnTe,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d,d,0.800,43541,10.1051/jphys:01964002505056800,,Spglib mcif symmetry mismatch
0.800_MnTe.mcif,MnTe,N,N,N,N,3,0.001,0,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.800,43541,10.1051/jphys:01964002505056800,,Spglib mcif symmetry mismatch
0.802_CuFeS2.mcif,CuFeS2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{I} \overline{4} 2 \mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C2[1 0 0],g,d/g,0.802,2518,10.1103/PhysRev.112.1917,,
0.802_CuFeS2.mcif,CuFeS2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \overline{4} 2 \mathrm{d}}$ (122.333),${\mathrm{I}\overline{4}2^{\prime}\mathrm{d}^{\prime}}$ (122.337),${\mathrm{I}\overline{4}2\mathrm{d}}$ (122),altermagnet,AM,4/mmm,4/m,C2[1 0 0]',g,d/g,0.802,2518,10.1103/PhysRev.112.1917,,Spglib mcif symmetry mismatch
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c}^{\prime} \mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C2z',d,d,0.811,1147,10.1107/s0567739477001648,,
0.811_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c}^{\prime} \mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C2z',d,d,0.811,1147,10.1107/s0567739477001648,,Spglib mcif symmetry mismatch
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c}^{\prime} \mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbc}^{\prime}\mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C2z',d,d,0.813,.,10.1103/PhysRevB.104.134413,,
0.813_Fe2WO6.mcif,Fe2WO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c}^{\prime} \mathrm{n}^{\prime}}$ (60.423),${\mathrm{Pb}^{\prime}\mathrm{cn}^{\prime}}$ (60.424),${\mathrm{Pbcn}}$ (60),altermagnet,AM,mmm,2/m,C2z',d,d,0.813,.,10.1103/PhysRevB.104.134413,,Spglib mcif symmetry mismatch
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{I} \mathrm{m}^{\prime} \mathrm{a} 2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}2^{\prime}}$ (46.243),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs,d,d,0.823,98066,10.1103/PhysRevB.66.184412,,
0.823_Sr2MnGaO5.mcif,Sr2MnGaO5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \mathrm{m}^{\prime} \mathrm{a} 2^{\prime}}$ (46.243),${\mathrm{Im}^{\prime}\mathrm{a}^{\prime}2}$ (46.245),${\mathrm{Ima}2}$ (46),altermagnet,AM,mmm,2/m,Cs',d,d,0.823,98066,10.1103/PhysRevB.66.184412,,Spglib mcif symmetry mismatch
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m}^{\prime} \mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.825,51464,10.1103/PhysRevB.66.184412,,
0.825_Ca2MnGaO5.mcif,Ca2MnGaO5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m}^{\prime} \mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.825,51464,10.1103/PhysRevB.66.184412,,Spglib mcif symmetry mismatch
0.836_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.836,.,10.1088/1361-648X/ac6787,,
0.836_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.836,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.837_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.837,.,10.1088/1361-648X/ac6787,,
0.837_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.837,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.838_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.838,.,10.1088/1361-648X/ac6787,,
0.838_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.838,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.839_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.839,.,10.1088/1361-648X/ac6787,,
0.839_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.839,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.840_DyFeO3.mcif,DyFeO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.840,.,10.1088/1361-648X/ac6787,,
0.840_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.840,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.841_DyFeO3.mcif,DyFeO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.841,.,10.1088/1361-648X/ac6787,,
0.841_DyFeO3.mcif,DyFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a}}$ (62.441),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.841,.,10.1088/1361-648X/ac6787,,Spglib mcif symmetry mismatch
0.896_NiCrO4.mcif,NiCrO4,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{Cmcm}}$ (63.457),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z,d,d,0.896,23493,10.3406/bulmi.1969.6355,,
0.896_NiCrO4.mcif,NiCrO4,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m} \mathrm{c} \mathrm{m}}$ (63.457),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d,d,0.896,23493,10.3406/bulmi.1969.6355,,Spglib mcif symmetry mismatch
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c}^{\prime} \mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C2z,d,d,0.904,.,10.1016/j.jmmm.2020.167152,,
0.904_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c}^{\prime} \mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C2z',d,d,0.904,.,10.1016/j.jmmm.2020.167152,,Spglib mcif symmetry mismatch
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.917,253172,10.1103/PhysRevB.91.100406,,
0.917_Sr2ScOsO6.mcif,Sr2ScOsO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.917,253172,10.1103/PhysRevB.91.100406,,Spglib mcif symmetry mismatch
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c}^{\prime} \mathrm{a}}$ (64.474),${\mathrm{Cm}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (64.474),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C2z,d,d,0.927,.,10.1016/j.jmmm.2020.167152,,
0.927_Nd2PdGe6.mcif,Nd2PdGe6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c}^{\prime} \mathrm{a}}$ (64.474),${\mathrm{Cmc}^{\prime}\mathrm{a}^{\prime}}$ (64.475),${\mathrm{Cmce}}$ (64),altermagnet,AM,mmm,2/m,C2z',d,d,0.927,.,10.1016/j.jmmm.2020.167152,,Spglib mcif symmetry mismatch
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.934,241466,10.1039/c6dt02473d,,
0.934_Sr2NiTeO6.mcif,Sr2NiTeO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.934,241466,10.1039/c6dt02473d,,Spglib mcif symmetry mismatch
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.936,.,10.1002/ejic.200500880,,
0.936_Sr2MnTeO6.mcif,Sr2MnTeO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.936,.,10.1002/ejic.200500880,,Spglib mcif symmetry mismatch
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.937,.,10.1039/B413341B,,
0.937_Sr2CoTeO6.mcif,Sr2CoTeO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.937,.,10.1039/B413341B,,Spglib mcif symmetry mismatch
0.947_YCrO3.mcif,YCrO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.947,.,10.1103/PhysRevMaterials.4.094409,,
0.947_YCrO3.mcif,YCrO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.947,.,10.1103/PhysRevMaterials.4.094409,,Spglib mcif symmetry mismatch
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c} \mathrm{a}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.955,.,?,,
0.955_Na2Mn(H2C3O4)2(H2O)2.mcif,Na2Mn(H2C3O4)2\allowbreak (H2O)2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c} \mathrm{a}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.955,.,?,,Spglib mcif symmetry mismatch
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,N,3,1e-05,1,RsI,N,${\mathrm{I} \mathrm{b}^{\prime} \mathrm{a} 2^{\prime}}$ (45.237),${\mathrm{Ib}^{\prime}\mathrm{a}2^{\prime}}$ (45.237),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),compensated ferrimagnet,FiM,4/mmm,mmm,,s,s,0.967,.,10.1103/PhysRevMaterials.7.014402,,
0.967_BaMn2V2O8.mcif,BaMn2V2O8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{I} \mathrm{b}^{\prime} \mathrm{a} 2^{\prime}}$ (45.237),${\mathrm{I}4_{1}^{\prime}\mathrm{cd}^{\prime}}$ (110.248),${\mathrm{I}4_{1}\mathrm{cd}}$ (110),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.967,.,10.1103/PhysRevMaterials.7.014402,,Spglib mcif symmetry mismatch
0.979_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.979,.,10.1103/PhysRevB.93.054423,,
0.979_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.979,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.980_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.980,.,10.1103/PhysRevB.93.054423,,
0.980_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.980,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.982_TmVO3.mcif,TmVO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.982,.,10.1103/PhysRevB.93.054423,,
0.982_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.982,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.982_TmVO3.mcif,TmVO3,N,N,N,N,3,0.1,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.982,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.983_TmVO3.mcif,TmVO3,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.983,.,10.1103/PhysRevB.93.054423,,
0.983_TmVO3.mcif,TmVO3,N,N,N,N,1,0.1,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.983,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.983_TmVO3.mcif,TmVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.983,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.983_TmVO3.mcif,TmVO3,N,N,N,N,3,0.1,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.983,.,10.1103/PhysRevB.93.054423,,Spglib mcif symmetry mismatch
0.984_LuVO3.mcif,LuVO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.984,185841,10.1103/PhysRevB.91.161104,,
0.984_LuVO3.mcif,LuVO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.984,185841,10.1103/PhysRevB.91.161104,,Spglib mcif symmetry mismatch
0.991_HoFeO3.mcif,HoFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.991,.,10.1063/1.4979710,,
0.991_HoFeO3.mcif,HoFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.991,.,10.1063/1.4979710,,Spglib mcif symmetry mismatch
0.999_Fe4O5.mcif,Fe4O5,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c} 2_{1}^{\prime}}$ (36.174),${\mathrm{Cm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (36.174),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d?,d,0.999,.,10.1038/nchem.2478,,Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.999_Fe4O5.mcif,Fe4O5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{m}^{\prime} \mathrm{c} 2_{1}^{\prime}}$ (36.174),${\mathrm{Cmc}^{\prime}2_{1}^{\prime}}$ (36.175),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d?,d,0.999,.,10.1038/nchem.2478,,Spglib mcif symmetry mismatch; Parent spacegroup has operations that cannot be assigned inside or outside halving group
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0],d,d,0.1008,.,10.1016/0022-4596(91)90147-A,,
0.1008_Sr2ErRuO6.mcif,Sr2ErRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 2_{1}/\mathrm{c}}$ (14.75),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.1008,.,10.1016/0022-4596(91)90147-A,,Spglib mcif symmetry mismatch
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,N,1,1e-05,1,RsI,N,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),compensated ferrimagnet,FiM,2/m,-1,,s,s,0.1013,.,10.1039/b003629n,,
0.1013_Ba2NdRuO6.mcif,Ba2NdRuO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{P}2_{1}^{\prime}/\mathrm{c}^{\prime}}$ (14.79),${\mathrm{P}2_{1}/\mathrm{c}}$ (14),altermagnet,AM,2/m,-1,C2[0 1 0]',d,d,0.1013,.,10.1039/b003629n,,Spglib mcif symmetry mismatch
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2 2^{\prime} 2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.1018,157936,10.1103/PhysRevB.75.104417,,
0.1018_SrMnO3.mcif,SrMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2 2^{\prime} 2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.1018,157936,10.1103/PhysRevB.75.104417,,Spglib mcif symmetry mismatch
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} 2 2^{\prime} 2_{1}^{\prime}}$ (20.34),${\mathrm{C}22^{\prime}2_{1}^{\prime}}$ (20.34),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2[1 0 0],d,d,0.1019,157936,10.1103/PhysRevB.75.104417,,
0.1019_SrMnO3.mcif,SrMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} 2 2^{\prime} 2_{1}^{\prime}}$ (20.34),${\mathrm{C}2^{\prime}2^{\prime}2_{1}}$ (20.33),${\mathrm{C}222_{1}}$ (20),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,0.1019,157936,10.1103/PhysRevB.75.104417,,Spglib mcif symmetry mismatch
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1021,27283,10.1016/0038-1098(68)90327-X,,
0.1021_TmFeO3.mcif,TmFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1021,27283,10.1016/0038-1098(68)90327-X,,Spglib mcif symmetry mismatch
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.1022,27283,10.1016/0038-1098(68)90327-X,,
0.1022_TmFeO3.mcif,TmFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1022,27283,10.1016/0038-1098(68)90327-X,,Spglib mcif symmetry mismatch
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{m}^{\prime}\mathrm{c}}$ (194.268),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.1036,.,10.1103/PhysRevB.110.144420,,
0.1036_CoTa4Se8.mcif,CoTa4Se8,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{m}^{\prime} \mathrm{c}}$ (194.268),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{mc}^{\prime}}$ (194.269),${\mathrm{P}6_{3}/\mathrm{mmc}}$ (194),altermagnet,AM,6/mmm,-3m,C6z',g,g,0.1036,.,10.1103/PhysRevB.110.144420,,Spglib mcif symmetry mismatch
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{m} \mathrm{c}^{\prime} 2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}^{\prime}2_{1}^{\prime}}$ (26.69),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C2z',d,d,0.1059,.,10.1063/10.0028621,,
0.1059_PrBaMn2O6.mcif,PrBaMn2O6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{m} \mathrm{c}^{\prime} 2_{1}^{\prime}}$ (26.69),${\mathrm{Pm}^{\prime}\mathrm{c}2_{1}^{\prime}}$ (26.68),${\mathrm{Pmc}2_{1}}$ (26),altermagnet,AM,mmm,2/m,C2z',d,d,0.1059,.,10.1063/10.0028621,,Spglib mcif symmetry mismatch
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a} 2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.1065,23592,10.1016/0038-1098(72)90505-4,,
0.1065_MnGeN2.mcif,MnGeN2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a} 2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.1065,23592,10.1016/0038-1098(72)90505-4,,Spglib mcif symmetry mismatch
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a} 2_{1}^{\prime}}$ (33.146),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.1066,200019,10.1016/0038-1098(77)91139-5,,
0.1066_MnSiN2.mcif,MnSiN2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{a} 2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}^{\prime}2_{1}^{\prime}}$ (33.147),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.1066,200019,10.1016/0038-1098(77)91139-5,,Spglib mcif symmetry mismatch
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a} . 1}$ (62.441),${\mathrm{Pnma}}$ (62.441),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.1071,.,10.1180/mgm.2023.66,,
0.1071_Fe2SiO4.mcif,Fe2SiO4,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{m} \mathrm{a} . 1}$ (62.441),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1071,.,10.1180/mgm.2023.66,,Spglib mcif symmetry mismatch
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{m}^{\prime}\mathrm{a}}$ (62.446),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z,d,d,0.1080,.,10.1143/JPSJ.24.446,,
0.1080_Ca2Fe2O5.mcif,Ca2Fe2O5,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  \mathrm{n}^{\prime} \mathrm{m}^{\prime} \mathrm{a}}$ (62.446),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1080,.,10.1143/JPSJ.24.446,,Spglib mcif symmetry mismatch
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33.144),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z,d,d,0.1082,.,10.1103/PhysRevB.108.014435,,
0.1082_LuCrWO6.mcif,LuCrWO6,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n} \mathrm{a} 2_{1}}$ (33.144),${\mathrm{Pn}^{\prime}\mathrm{a}2_{1}^{\prime}}$ (33.146),${\mathrm{Pna}2_{1}}$ (33),altermagnet,AM,mmm,2/m,C2z',d,d,0.1082,.,10.1103/PhysRevB.108.014435,,Spglib mcif symmetry mismatch
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pn}^{\prime}\mathrm{ma}^{\prime}}$ (62.448),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1085,63645,10.1016/0022-5088(85)90175-4,,
0.1085_PrFeO3.mcif,PrFeO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{n}^{\prime} \mathrm{m} \mathrm{a}^{\prime}}$ (62.448),${\mathrm{Pnm}^{\prime}\mathrm{a}^{\prime}}$ (62.447),${\mathrm{Pnma}}$ (62),altermagnet,AM,mmm,2/m,C2z',d,d,0.1085,63645,10.1016/0022-5088(85)90175-4,,Spglib mcif symmetry mismatch
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{C} \mathrm{c} \mathrm{c}^{\prime} \mathrm{m}^{\prime}}$ (66.496),${\mathrm{Ccc}^{\prime}\mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C2[1 0 0],d,d/g,0.1090,.,10.1021/acs.inorgchem.4c00931,,
0.1090_NH4CrF3.mcif,NH4CrF3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{C} \mathrm{c} \mathrm{c}^{\prime} \mathrm{m}^{\prime}}$ (66.496),${\mathrm{P}4_{2}^{\prime}/\mathrm{mbc}^{\prime}}$ (135.487),${\mathrm{P}4_{2}/\mathrm{mbc}}$ (135),altermagnet,AM,4/mmm,mmm,C4z',d,d/g,0.1090,.,10.1021/acs.inorgchem.4c00931,,Spglib mcif symmetry mismatch
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P}  6_{3}^{\prime}/\mathrm{m}^{\prime}  \mathrm{c}  \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.9,27511,10.1143/jpsj.44.806,,
1.0.9_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P}  6_{3}^{\prime}/\mathrm{m}^{\prime}  \mathrm{c}  \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.9,27511,10.1143/jpsj.44.806,,Spglib mcif symmetry mismatch
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c}  \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.26,.,10.1051/jphyscol:19711316,,
1.0.26_RbCoBr3.mcif,RbCoBr3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c}  \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.26,.,10.1051/jphyscol:19711316,,Spglib mcif symmetry mismatch
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.38,27511,10.1002/pssb.2220630234,,
1.0.38_CsCoCl3.mcif,CsCoCl3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.38,27511,10.1002/pssb.2220630234,,Spglib mcif symmetry mismatch
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{cm}^{\prime}}$ (193.259),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.39,10332,10.1016/0022-4596(72)90141-7,,
1.0.39_BaMnO3.mcif,BaMnO3,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} 6_{3}^{\prime}/\mathrm{m}^{\prime} \mathrm{c} \mathrm{m}^{\prime}}$ (193.259),${\mathrm{P}6_{3}^{\prime}/\mathrm{m}^{\prime}\mathrm{c}^{\prime}\mathrm{m}}$ (193.258),${\mathrm{P}6_{3}/\mathrm{mcm}}$ (193),altermagnet,AM,6/mmm,-3m,C6z',g,g,1.0.39,10332,10.1016/0022-4596(72)90141-7,,Spglib mcif symmetry mismatch
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,1,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c} \mathrm{a}}$ (61.433),${\mathrm{Pbca}}$ (61.433),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C2z,d,d,1.0.47,12959,10.1063/1.1723149,,
1.0.47_MnSe2.mcif,MnSe2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{b} \mathrm{c} \mathrm{a}}$ (61.433),${\mathrm{Pb}^{\prime}\mathrm{c}^{\prime}\mathrm{a}}$ (61.436),${\mathrm{Pbca}}$ (61),altermagnet,AM,mmm,2/m,C2[1 0 0]',d,d,1.0.47,12959,10.1063/1.1723149,,Spglib mcif symmetry mismatch
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \mathrm{c} \mathrm{a}^{\prime} 2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}^{\prime}2_{1}^{\prime}}$ (29.102),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs,d,d,1.0.48,12959,10.1016/0038-1098(87)90067-6,,
1.0.48_MnSe2.mcif,MnSe2,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \mathrm{c} \mathrm{a}^{\prime} 2_{1}^{\prime}}$ (29.102),${\mathrm{Pc}^{\prime}\mathrm{a}^{\prime}2_{1}}$ (29.103),${\mathrm{Pca}2_{1}}$ (29),altermagnet,AM,mmm,2/m,Cs',d,d,1.0.48,12959,10.1016/0038-1098(87)90067-6,,Spglib mcif symmetry mismatch
1.522_CrVO4.mcif,CrVO4,N,N,N,N,1,1e-05,1,RsI,N,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{P}\overline{1}}$ (2.4),${\mathrm{Cmcm}}$ (63),compensated ferrimagnet,FiM,mmm,2/m,,s,s,1.522,27508,10.1103/PhysRev.125.1283,,
1.522_CrVO4.mcif,CrVO4,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \overline{1}}$ (2.4),${\mathrm{Cmc}^{\prime}\mathrm{m}^{\prime}}$ (63.463),${\mathrm{Cmcm}}$ (63),altermagnet,AM,mmm,2/m,C2z',d,d,1.522,27508,10.1103/PhysRev.125.1283,,Spglib mcif symmetry mismatch
2.88_UNiGa.mcif,UNiGa,N,N,N,N,3,1e-05,1,RsIII,Y,${\mathrm{P} \overline{6}^{\prime} 2 \mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2\mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S6z',g,g,2.88,106739,10.1016/0304-8853(92)90684-G,,
2.88_UNiGa.mcif,UNiGa,N,N,N,N,3,1e-05,0,RsIII,Y,${\mathrm{P} \overline{6}^{\prime} 2 \mathrm{m}^{\prime}}$ (189.224),${\mathrm{P}\overline{6}^{\prime}2^{\prime}\mathrm{m}}$ (189.223),${\mathrm{P}\overline{6}2\mathrm{m}}$ (189),altermagnet,AM,6/mmm,-3m,S6z',g,g,2.88,106739,10.1016/0304-8853(92)90684-G,,Spglib mcif symmetry mismatch

